Hypervelocity Stars II. The Bound Population

Hypervelocity stars (HVSs) are stars ejected completely out of the Milky Way by three-body interactions with the massive black hole in the Galactic center. We describe 643 new spectroscopic observations from our targeted survey for HVSs. We find a significant (3.5 sigma) excess of B-type stars with large velocities +275<v_rf<450 km/s and distances d>10 kpc that are most plausibly explained as a new class of HVSs: stars ejected from the Galactic center on bound orbits. If a Galactic center ejection origin is correct, the distribution of HVSs on the sky should be anisotropic for a survey complete to a fixed limiting apparent magnitude. The unbound HVSs in our survey have a marginally anisotropic distribution on the sky, consistent with the Galactic center ejection picture.

==> tab2.dat <==
 3:26:39.99 &  -6:36:05.3 & $15.627\pm0.020$ & $0.178\pm0.036$ & $-0.363\pm0.026$ & 1 & $ -23\pm48$ \\
 3:49:20.39 &  -7:00:21.0 & $16.333\pm0.021$ & $0.418\pm0.023$ & $-0.312\pm0.027$ & 0 & $ 133\pm14$ \\
 7:19:41.82 &  41:20:55.5 & $15.894\pm0.024$ & $0.741\pm0.033$ & $-0.337\pm0.029$ & 0 & $  76\pm10$ \\
 7:26:39.26 &  40:16:32.4 & $15.241\pm0.016$ & $1.005\pm0.026$ & $-0.302\pm0.019$ & 0 & $  57\pm10$ \\
 7:30:18.37 &  41:13:20.7 & $16.609\pm0.013$ & $0.302\pm0.021$ & $-0.380\pm0.025$ & 1 & $  11\pm26$ \\
 7:36:36.27 &  26:22:15.5 & $16.869\pm0.041$ & $1.398\pm0.046$ & $-0.319\pm0.044$ & 0 & $  72\pm11$ \\
 7:39:12.57 &  22:53:11.6 & $15.490\pm0.018$ & $0.185\pm0.026$ & $-0.424\pm0.023$ & 0 & $ 252\pm11$ \\
 7:40:13.23 &  48:10:36.4 & $16.693\pm0.010$ & $0.650\pm0.024$ & $-0.295\pm0.017$ & 0 & $   8\pm11$ \\
 7:41:22.29 &  15:39:19.5 & $16.596\pm0.008$ & $0.140\pm0.023$ & $-0.378\pm0.011$ & 1 & $  86\pm32$ \\
 7:43:54.22 &  45:36:53.1 & $16.682\pm0.014$ & $0.787\pm0.024$ & $-0.303\pm0.021$ & 0 & $  36\pm11$ \\
 7:44:10.53 &  27:19:20.9 & $17.095\pm0.022$ & $1.087\pm0.031$ & $-0.311\pm0.027$ & 0 & $  33\pm14$ \\
 7:46:33.01 &  35:10:22.7 & $16.696\pm0.014$ & $0.138\pm0.021$ & $-0.368\pm0.021$ & 1 & $  16\pm32$ \\
 7:46:42.64 &  18:00:22.8 & $17.146\pm0.011$ & $0.179\pm0.020$ & $-0.392\pm0.016$ & 1 & $ -24\pm43$ \\
 7:48:04.82 &  44:06:32.2 & $16.642\pm0.018$ & $0.273\pm0.028$ & $-0.314\pm0.022$ & 1 & $  51\pm37$ \\
 7:49:56.08 &  35:56:31.3 & $16.639\pm0.013$ & $0.592\pm0.020$ & $-0.305\pm0.019$ & 0 & $  80\pm10$ \\
 7:50:55.24 &  47:28:22.9 & $16.392\pm0.015$ & $0.581\pm0.026$ & $-0.296\pm0.023$ & 0 & $ 283\pm10$ \\
 7:52:09.52 &  28:57:06.8 & $16.158\pm0.018$ & $0.967\pm0.023$ & $-0.298\pm0.027$ & 0 & $  88\pm10$ \\
 7:52:39.82 &  25:35:50.0 & $16.996\pm0.020$ & $0.226\pm0.024$ & $-0.348\pm0.036$ & 1 & $ 152\pm29$ \\
 7:53:20.47 &  49:40:05.1 & $17.078\pm0.021$ & $0.363\pm0.028$ & $-0.322\pm0.026$ & 0 & $-104\pm11$ \\
 7:54:27.79 &  18:56:24.9 & $16.824\pm0.013$ & $0.915\pm0.020$ & $-0.306\pm0.016$ & 0 & $  67\pm12$ \\
 7:55:07.47 &  23:43:16.7 & $16.794\pm0.012$ & $0.163\pm0.022$ & $-0.335\pm0.016$ & 1 & $  62\pm30$ \\
 7:55:19.48 &  48:00:34.1 & $16.065\pm0.019$ & $0.104\pm0.023$ & $-0.386\pm0.024$ & 1 & $  44\pm24$ \\
 7:56:22.03 &   6:41:25.1 & $16.616\pm0.014$ & $0.953\pm0.021$ & $-0.308\pm0.017$ & 0 & $ 120\pm14$ \\
 7:56:25.14 &  20:43:25.4 & $17.059\pm0.012$ & $0.511\pm0.022$ & $-0.282\pm0.016$ & 0 & $  98\pm14$ \\
 7:57:12.93 &  51:29:38.0 & $15.590\pm0.017$ & $0.389\pm0.021$ & $-0.351\pm0.030$ & 0 & $ 290\pm10$ \\
 7:57:33.62 &  52:06:58.1 & $15.215\pm0.012$ & $0.229\pm0.018$ & $-0.368\pm0.022$ & 0 & $ 208\pm13$ \\
 7:58:27.92 &  35:53:59.7 & $15.406\pm0.010$ & $0.194\pm0.016$ & $-0.372\pm0.017$ & 1 & $  -0\pm32$ \\
 7:59:33.60 &  51:26:36.0 & $16.258\pm0.023$ & $0.619\pm0.031$ & $-0.296\pm0.031$ & 0 & $  58\pm11$ \\
 7:59:56.01 &  19:52:48.3 & $15.483\pm0.020$ & $1.060\pm0.026$ & $-0.281\pm0.022$ & 0 & $ 102\pm12$ \\
 8:00:47.76 &   5:29:48.3 & $16.688\pm0.013$ & $0.988\pm0.020$ & $-0.295\pm0.016$ & 0 & $  56\pm12$ \\
 8:00:55.65 &  33:52:00.6 & $16.730\pm0.013$ & $0.723\pm0.021$ & $-0.312\pm0.016$ & 0 & $  15\pm11$ \\
 8:02:25.14 &  30:37:27.9 & $16.084\pm0.020$ & $0.899\pm0.030$ & $-0.283\pm0.026$ & 0 & $  17\pm10$ \\
 8:02:35.57 &  21:20:02.9 & $15.912\pm0.016$ & $0.587\pm0.025$ & $-0.301\pm0.020$ & 0 & $ 155\pm11$ \\
 8:03:11.21 &   2:40:40.0 & $16.319\pm0.009$ & $0.576\pm0.017$ & $-0.328\pm0.013$ & 0 & $  71\pm12$ \\
 8:03:30.88 &   7:01:22.6 & $15.502\pm0.014$ & $0.886\pm0.021$ & $-0.311\pm0.016$ & 0 & $  87\pm17$ \\
 8:03:45.57 &   1:42:51.9 & $16.987\pm0.133$ & $1.066\pm0.138$ & $-0.293\pm0.403$ & 0 & $  93\pm22$ \\
 8:07:11.73 &  55:52:30.5 & $16.624\pm0.016$ & $0.997\pm0.026$ & $-0.284\pm0.021$ & 0 & $  39\pm11$ \\
 8:07:14.87 &  33:22:50.4 & $15.519\pm0.023$ & $1.111\pm0.036$ & $-0.288\pm0.035$ & 0 & $-140\pm11$ \\
 8:07:26.79 &  30:35:01.8 & $16.223\pm0.020$ & $0.435\pm0.026$ & $-0.351\pm0.028$ & 0 & $ -50\pm11$ \\
 8:09:16.50 &  18:52:29.0 & $16.523\pm0.012$ & $0.886\pm0.028$ & $-0.289\pm0.017$ & 0 & $  96\pm11$ \\
 8:12:35.69 &  44:24:45.6 & $15.955\pm0.014$ & $1.083\pm0.024$ & $-0.283\pm0.023$ & 0 & $ -69\pm10$ \\
 8:12:54.26 &   7:39:23.3 & $16.914\pm0.017$ & $0.951\pm0.025$ & $-0.304\pm0.021$ & 0 & $  42\pm14$ \\
 8:13:42.22 &  23:20:24.0 & $15.920\pm0.021$ & $0.202\pm0.029$ & $-0.367\pm0.024$ & 1 & $  22\pm27$ \\
 8:13:51.48 &   2:27:27.4 & $16.824\pm0.008$ & $0.112\pm0.016$ & $-0.403\pm0.014$ & 1 & $ 134\pm49$ \\
 8:14:40.28 &  20:38:51.0 & $16.854\pm0.019$ & $1.105\pm0.029$ & $-0.304\pm0.024$ & 0 & $ 109\pm13$ \\
 8:18:18.81 &  18:21:26.8 & $16.214\pm0.017$ & $0.619\pm0.025$ & $-0.298\pm0.024$ & 0 & $  87\pm10$ \\
 8:18:34.41 &  25:45:08.3 & $16.830\pm0.013$ & $0.823\pm0.021$ & $-0.326\pm0.018$ & 0 & $ 261\pm11$ \\
 8:19:02.04 &  30:02:31.5 & $15.487\pm0.015$ & $0.896\pm0.023$ & $-0.345\pm0.022$ & 0 & $   4\pm10$ \\
 8:19:45.29 &  32:54:15.8 & $15.661\pm0.019$ & $1.120\pm0.025$ & $-0.285\pm0.028$ & 0 & $  46\pm12$ \\
 8:21:47.00 &   3:40:58.9 & $16.283\pm0.015$ & $0.265\pm0.025$ & $-0.318\pm0.021$ & 0 & $ 201\pm15$ \\
 8:23:30.44 &   8:17:02.9 & $16.681\pm0.017$ & $0.148\pm0.025$ & $-0.382\pm0.023$ & 1 & $  47\pm45$ \\
 8:25:46.18 &  30:51:44.3 & $15.583\pm0.014$ & $0.640\pm0.023$ & $-0.321\pm0.022$ & 0 & $ 189\pm11$ \\
 8:26:21.29 &  48:59:47.8 & $16.991\pm0.022$ & $0.428\pm0.031$ & $-0.380\pm0.026$ & 1 & $ 337\pm45$ \\
 8:27:20.17 &  43:17:17.3 & $16.878\pm0.015$ & $0.418\pm0.023$ & $-0.345\pm0.021$ & 0 & $  52\pm10$ \\
 8:27:43.86 &  32:33:50.2 & $16.304\pm0.013$ & $0.360\pm0.021$ & $-0.388\pm0.018$ & 0 & $ 247\pm12$ \\
 8:27:57.23 &   3:55:19.9 & $16.041\pm0.017$ & $0.136\pm0.033$ & $-0.392\pm0.021$ & 1 & $  76\pm38$ \\
 8:29:12.50 &   2:32:16.6 & $16.508\pm0.010$ & $0.205\pm0.018$ & $-0.345\pm0.018$ & 0 & $-103\pm17$ \\
 8:32:49.68 &  41:35:36.4 & $16.679\pm0.015$ & $0.696\pm0.022$ & $-0.309\pm0.024$ & 0 & $  20\pm12$ \\
 8:32:55.82 &   4:23:04.9 & $17.093\pm0.020$ & $0.808\pm0.032$ & $-0.322\pm0.024$ & 0 & $ 223\pm12$ \\
 8:34:25.06 &   6:37:22.3 & $15.480\pm0.017$ & $0.187\pm0.026$ & $-0.408\pm0.022$ & 0 & $   1\pm11$ \\
 8:37:57.56 &   8:16:46.7 & $16.657\pm0.017$ & $0.905\pm0.025$ & $-0.296\pm0.032$ & 0 & $ 150\pm14$ \\
 8:38:37.06 &  36:28:52.0 & $17.120\pm0.020$ & $0.209\pm0.038$ & $-0.348\pm0.024$ & 1 & $  91\pm29$ \\
 8:42:52.28 &  34:24:22.3 & $16.062\pm0.023$ & $0.239\pm0.064$ & $-0.370\pm0.027$ & 1 & $  91\pm35$ \\
 8:43:26.70 &  41:20:28.2 & $15.883\pm0.018$ & $0.868\pm0.064$ & $-0.316\pm0.027$ & 0 & $ 233\pm11$ \\
 8:46:15.12 &  42:42:32.9 & $17.023\pm0.024$ & $0.167\pm0.027$ & $-0.314\pm0.029$ & 1 & $  15\pm37$ \\
 8:46:55.75 &  61:43:28.7 & $16.695\pm0.019$ & $0.176\pm0.030$ & $-0.385\pm0.028$ & 1 & $  12\pm50$ \\
 8:47:27.88 &   2:48:14.9 & $16.753\pm0.014$ & $0.393\pm0.026$ & $-0.330\pm0.021$ & 0 & $ 160\pm13$ \\
 8:49:18.81 &  40:19:03.2 & $16.478\pm0.016$ & $0.661\pm0.022$ & $-0.352\pm0.023$ & 0 & $  38\pm11$ \\
 8:52:22.24 &  33:00:54.5 & $16.592\pm0.020$ & $0.592\pm0.026$ & $-0.336\pm0.025$ & 0 & $  86\pm10$ \\
 8:53:51.00 &  -0:08:43.7 & $16.608\pm0.017$ & $0.160\pm0.021$ & $-0.345\pm0.022$ & 1 & $  63\pm46$ \\
 8:54:11.33 &   5:49:10.2 & $16.125\pm0.018$ & $0.978\pm0.027$ & $-0.290\pm0.025$ & 0 & $  85\pm13$ \\
 8:58:32.92 &   5:43:30.5 & $16.038\pm0.012$ & $0.245\pm0.022$ & $-0.356\pm0.022$ & 1 & $  -8\pm40$ \\
 8:58:40.76 &  36:22:22.4 & $16.060\pm0.029$ & $0.480\pm0.032$ & $-0.379\pm0.040$ & 0 & $ 131\pm11$ \\
 9:00:59.06 &  40:59:23.7 & $16.326\pm0.021$ & $1.104\pm0.025$ & $-0.284\pm0.037$ & 0 & $ -58\pm11$ \\
 9:02:28.51 &  62:26:48.6 & $16.342\pm0.031$ & $0.262\pm0.034$ & $-0.320\pm0.035$ & 0 & $-103\pm12$ \\
 9:03:05.07 &   7:30:16.2 & $16.600\pm0.015$ & $0.627\pm0.020$ & $-0.360\pm0.019$ & 0 & $ 111\pm13$ \\
 9:03:48.29 &   8:45:11.6 & $16.818\pm0.015$ & $0.673\pm0.023$ & $-0.321\pm0.019$ & 0 & $ 119\pm12$ \\
 9:05:29.87 &  10:20:58.9 & $17.105\pm0.012$ & $0.180\pm0.020$ & $-0.372\pm0.018$ & 1 & $  55\pm50$ \\
 9:06:36.22 &  28:51:33.1 & $16.620\pm0.020$ & $0.268\pm0.026$ & $-0.310\pm0.025$ & 1 & $ -64\pm55$ \\
 9:07:34.26 &  27:39:03.3 & $16.078\pm0.019$ & $0.166\pm0.035$ & $-0.355\pm0.042$ & 1 & $  19\pm30$ \\
 9:07:44.28 &  53:20:40.3 & $17.058\pm0.020$ & $0.118\pm0.030$ & $-0.346\pm0.025$ & 1 & $ 174\pm35$ \\
 9:08:51.76 &   7:27:15.6 & $17.127\pm0.013$ & $0.686\pm0.021$ & $-0.328\pm0.023$ & 0 & $ 156\pm12$ \\
 9:12:00.58 &   1:39:19.5 & $16.757\pm0.017$ & $0.172\pm0.028$ & $-0.339\pm0.021$ & 1 & $ 112\pm30$ \\
 9:12:08.92 &  46:16:43.3 & $16.855\pm0.022$ & $0.149\pm0.028$ & $-0.336\pm0.042$ & 1 & $ 154\pm39$ \\
 9:14:06.08 &   2:37:18.9 & $17.088\pm0.012$ & $0.541\pm0.023$ & $-0.334\pm0.019$ & 0 & $ 199\pm14$ \\
 9:14:22.97 &  37:24:13.4 & $19.513\pm0.029$ & $0.550\pm0.055$ & $-0.287\pm0.039$ & 1 & $  65\pm41$ \\
 9:15:28.03 &   2:58:56.5 & $16.217\pm0.017$ & $1.025\pm0.023$ & $-0.282\pm0.021$ & 0 & $ 127\pm13$ \\
 9:16:01.55 &  28:48:09.1 & $16.412\pm0.022$ & $0.855\pm0.033$ & $-0.283\pm0.027$ & 0 & $  57\pm10$ \\
 9:16:13.50 &  39:52:51.5 & $15.384\pm0.019$ & $0.770\pm0.067$ & $-0.315\pm0.028$ & 0 & $ 158\pm12$ \\
 9:16:55.32 &   4:11:33.0 & $16.724\pm0.018$ & $0.218\pm0.024$ & $-0.333\pm0.025$ & 1 & $  87\pm29$ \\
 9:18:27.04 &   4:13:48.2 & $15.583\pm0.024$ & $0.617\pm0.029$ & $-0.342\pm0.029$ & 0 & $ 327\pm12$ \\
 9:18:55.03 &  52:24:53.1 & $15.432\pm0.013$ & $0.351\pm0.031$ & $-0.316\pm0.018$ & 1 & $   4\pm29$ \\
 9:19:21.71 &   0:24:01.0 & $15.386\pm0.011$ & $0.914\pm0.017$ & $-0.345\pm0.019$ & 0 & $  92\pm13$ \\
 9:21:41.20 &  33:58:43.5 & $15.238\pm0.016$ & $0.962\pm0.019$ & $-0.310\pm0.026$ & 0 & $  55\pm13$ \\
 9:22:30.31 &   0:41:34.1 & $15.787\pm0.017$ & $0.975\pm0.023$ & $-0.283\pm0.021$ & 0 & $  66\pm11$ \\
 9:23:45.60 &  30:28:05.0 & $15.722\pm0.018$ & $0.190\pm0.027$ & $-0.401\pm0.021$ & 1 & $ -18\pm18$ \\
 9:24:13.50 &  27:34:32.9 & $16.591\pm0.017$ & $0.173\pm0.023$ & $-0.359\pm0.022$ & 1 & $ -12\pm36$ \\
 9:24:31.10 &  29:10:04.9 & $15.218\pm0.014$ & $0.815\pm0.023$ & $-0.317\pm0.021$ & 0 & $  54\pm11$ \\
 9:25:51.77 &  -0:18:53.6 & $16.846\pm0.015$ & $0.874\pm0.019$ & $-0.298\pm0.019$ & 0 & $ 220\pm21$ \\
 9:28:31.37 &  35:12:49.1 & $16.429\pm0.019$ & $0.730\pm0.026$ & $-0.355\pm0.032$ & 0 & $ 100\pm10$ \\
 9:29:21.15 &  28:59:05.5 & $16.119\pm0.020$ & $0.814\pm0.026$ & $-0.331\pm0.022$ & 0 & $  71\pm10$ \\
 9:31:47.98 &  11:48:00.6 & $16.064\pm0.013$ & $0.782\pm0.021$ & $-0.301\pm0.019$ & 0 & $  -5\pm10$ \\
 9:32:15.32 &  -0:21:08.6 & $16.821\pm0.017$ & $0.347\pm0.023$ & $-0.335\pm0.021$ & 0 & $ 172\pm12$ \\
 9:32:29.85 &   8:26:37.3 & $16.639\pm0.030$ & $0.254\pm0.034$ & $-0.322\pm0.033$ & 1 & $  36\pm47$ \\
 9:32:48.44 &  57:10:08.1 & $15.214\pm0.018$ & $0.833\pm0.023$ & $-0.386\pm0.025$ & 0 & $ -35\pm11$ \\
 9:35:55.75 &  36:33:30.6 & $16.056\pm0.017$ & $0.380\pm0.024$ & $-0.408\pm0.032$ & 0 & $ 112\pm12$ \\
 9:36:48.72 &  40:45:46.7 & $15.992\pm0.026$ & $1.152\pm0.032$ & $-0.300\pm0.030$ & 0 & $  86\pm11$ \\
 9:36:59.91 &  57:05:34.4 & $17.039\pm0.018$ & $0.914\pm0.037$ & $-0.296\pm0.023$ & 0 & $ -82\pm10$ \\
 9:37:09.96 &  65:07:46.7 & $15.805\pm0.017$ & $0.101\pm0.023$ & $-0.404\pm0.026$ & 1 & $  53\pm61$ \\
 9:39:17.23 &  28:32:18.5 & $15.613\pm0.024$ & $1.007\pm0.027$ & $-0.282\pm0.028$ & 0 & $  49\pm11$ \\
 9:40:10.82 &  49:57:53.7 & $16.444\pm0.010$ & $1.017\pm0.018$ & $-0.281\pm0.016$ & 0 & $ -67\pm10$ \\
 9:40:50.51 &   2:06:02.0 & $15.240\pm0.025$ & $0.669\pm0.030$ & $-0.361\pm0.035$ & 0 & $  51\pm10$ \\
 9:41:04.43 &  28:22:24.6 & $15.424\pm0.027$ & $0.282\pm0.030$ & $-0.308\pm0.030$ & 1 & $ -10\pm41$ \\
 9:41:16.54 &  34:51:01.8 & $15.504\pm0.014$ & $0.719\pm0.017$ & $-0.320\pm0.017$ & 0 & $ -58\pm10$ \\
 9:41:43.53 &  53:58:33.6 & $16.658\pm0.034$ & $0.571\pm0.038$ & $-0.322\pm0.037$ & 0 & $  85\pm15$ \\
 9:44:59.43 &   0:43:06.6 & $17.114\pm0.015$ & $0.127\pm0.022$ & $-0.436\pm0.019$ & 1 & $  78\pm39$ \\
 9:44:59.53 &  29:48:09.1 & $16.718\pm0.021$ & $0.643\pm0.030$ & $-0.320\pm0.029$ & 0 & $ 120\pm11$ \\
 9:47:16.22 &  60:04:52.8 & $15.277\pm0.030$ & $0.614\pm0.032$ & $-0.411\pm0.036$ & 0 & $-118\pm11$ \\
 9:47:24.86 &  11:46:00.9 & $15.317\pm0.022$ & $0.338\pm0.031$ & $-0.301\pm0.025$ & 0 & $ 141\pm10$ \\
 9:49:52.45 &  52:01:31.3 & $16.146\pm0.037$ & $0.846\pm0.049$ & $-0.354\pm0.042$ & 0 & $ -28\pm10$ \\
 9:53:37.31 &  57:41:57.2 & $15.813\pm0.014$ & $0.588\pm0.017$ & $-0.326\pm0.019$ & 0 & $-144\pm10$ \\
 9:57:18.99 &  13:12:56.5 & $16.997\pm0.025$ & $0.227\pm0.037$ & $-0.318\pm0.029$ & 1 & $ -39\pm53$ \\
 9:58:47.23 &  60:21:47.3 & $15.648\pm0.033$ & $0.516\pm0.050$ & $-0.307\pm0.036$ & 0 & $-210\pm10$ \\
 9:58:50.52 &   1:47:24.1 & $15.541\pm0.023$ & $0.179\pm0.025$ & $-0.330\pm0.033$ & 1 & $  73\pm36$ \\
 9:59:46.64 &  59:26:26.1 & $15.537\pm0.024$ & $0.906\pm0.047$ & $-0.311\pm0.039$ & 0 & $ 176\pm12$ \\
10:01:40.96 &  38:35:55.9 & $16.600\pm0.015$ & $0.496\pm0.020$ & $-0.363\pm0.029$ & 0 & $ 234\pm11$ \\
10:01:44.30 &  37:18:40.1 & $15.286\pm0.016$ & $0.976\pm0.019$ & $-0.290\pm0.021$ & 0 & $-127\pm10$ \\
10:04:14.37 &  34:09:21.4 & $16.601\pm0.027$ & $0.980\pm0.035$ & $-0.313\pm0.030$ & 0 & $ -33\pm10$ \\
10:05:02.57 &   9:13:47.0 & $16.272\pm0.019$ & $0.680\pm0.025$ & $-0.298\pm0.024$ & 0 & $ 106\pm12$ \\
10:05:07.93 &  35:13:57.5 & $16.619\pm0.030$ & $0.304\pm0.036$ & $-0.350\pm0.032$ & 0 & $ 152\pm13$ \\
10:06:42.42 &  69:41:50.0 & $15.818\pm0.020$ & $0.280\pm0.029$ & $-0.315\pm0.025$ & 1 & $   8\pm31$ \\
10:06:58.00 &  48:37:56.0 & $16.000\pm0.024$ & $0.218\pm0.029$ & $-0.436\pm0.038$ & 1 & $ -46\pm31$ \\
10:10:18.83 &  30:20:28.2 & $16.165\pm0.013$ & $0.287\pm0.021$ & $-0.383\pm0.015$ & 0 & $ 432\pm10$ \\
10:11:02.60 &  38:01:58.1 & $16.248\pm0.020$ & $0.335\pm0.031$ & $-0.310\pm0.024$ & 1 & $  82\pm30$ \\
10:14:40.62 &  44:57:07.0 & $16.873\pm0.032$ & $1.131\pm0.035$ & $-0.292\pm0.040$ & 0 & $-123\pm13$ \\
10:17:16.07 &  10:51:23.6 & $16.174\pm0.013$ & $0.514\pm0.021$ & $-0.346\pm0.023$ & 0 & $ 109\pm17$ \\
10:17:39.66 &  48:44:06.6 & $16.778\pm0.036$ & $0.374\pm0.040$ & $-0.295\pm0.039$ & 0 & $  45\pm12$ \\
10:18:51.18 &  49:10:12.7 & $16.405\pm0.037$ & $0.732\pm0.040$ & $-0.295\pm0.041$ & 0 & $ 191\pm10$ \\
10:19:28.90 &  60:25:20.4 & $15.557\pm0.053$ & $1.219\pm0.057$ & $-0.293\pm0.055$ & 0 & $-133\pm10$ \\
10:20:30.75 &  42:59:18.3 & $16.482\pm0.012$ & $1.110\pm0.023$ & $-0.289\pm0.019$ & 0 & $  22\pm11$ \\
10:20:54.11 &  36:26:47.1 & $15.782\pm0.018$ & $0.121\pm0.019$ & $-0.340\pm0.022$ & 1 & $1242\pm96$ \\
10:21:32.76 &  14:01:24.2 & $16.908\pm0.025$ & $0.356\pm0.031$ & $-0.307\pm0.040$ & 1 & $  86\pm36$ \\
10:23:20.80 &   5:34:46.0 & $16.250\pm0.045$ & $0.174\pm0.049$ & $-0.389\pm0.047$ & 0 & $ -27\pm16$ \\
10:24:48.88 &   8:56:19.5 & $16.780\pm0.018$ & $0.166\pm0.032$ & $-0.368\pm0.023$ & 1 & $  16\pm57$ \\
10:28:34.92 &  10:19:20.2 & $16.701\pm0.025$ & $1.110\pm0.033$ & $-0.282\pm0.028$ & 0 & $ -28\pm14$ \\
10:28:57.65 &  63:16:50.2 & $16.272\pm0.024$ & $1.227\pm0.035$ & $-0.295\pm0.030$ & 0 & $  42\pm12$ \\
10:30:00.72 &  35:05:37.3 & $16.777\pm0.023$ & $0.985\pm0.028$ & $-0.290\pm0.026$ & 0 & $  38\pm10$ \\
10:30:22.08 &   2:05:24.3 & $16.987\pm0.014$ & $0.450\pm0.024$ & $-0.355\pm0.019$ & 0 & $  88\pm14$ \\
10:33:07.64 &  34:15:32.8 & $19.453\pm0.022$ & $1.013\pm0.073$ & $-0.301\pm0.033$ & 0 & $-130\pm12$ \\
10:35:12.77 &   0:27:29.1 & $15.929\pm0.015$ & $0.183\pm0.043$ & $-0.370\pm0.022$ & 0 & $ -64\pm13$ \\
10:38:32.41 &  13:38:48.3 & $17.108\pm0.012$ & $0.184\pm0.020$ & $-0.413\pm0.022$ & 0 & $  15\pm15$ \\
10:39:14.95 &  14:17:43.2 & $16.180\pm0.018$ & $0.580\pm0.026$ & $-0.362\pm0.030$ & 0 & $ 161\pm19$ \\
10:40:59.76 &  33:54:28.6 & $16.478\pm0.061$ & $1.142\pm0.063$ & $-0.286\pm0.068$ & 0 & $ -11\pm11$ \\
10:41:30.38 &  13:41:14.3 & $15.550\pm0.020$ & $0.430\pm0.026$ & $-0.342\pm0.024$ & 0 & $  82\pm11$ \\
10:44:15.03 &  49:07:30.0 & $16.251\pm0.022$ & $0.700\pm0.025$ & $-0.294\pm0.030$ & 0 & $ 112\pm10$ \\
10:44:37.41 &  12:37:09.9 & $16.151\pm0.028$ & $1.106\pm0.035$ & $-0.292\pm0.036$ & 0 & $ 223\pm14$ \\
10:45:10.02 &  29:24:53.9 & $17.060\pm0.027$ & $0.755\pm0.031$ & $-0.300\pm0.031$ & 0 & $   1\pm11$ \\
10:47:27.84 &  55:06:00.6 & $15.294\pm0.042$ & $1.048\pm0.047$ & $-0.322\pm0.046$ & 0 & $ -75\pm10$ \\
10:49:36.00 &  29:53:08.1 & $17.069\pm0.025$ & $0.206\pm0.028$ & $-0.355\pm0.033$ & 1 & $  -7\pm28$ \\
10:51:55.63 &  10:32:15.7 & $16.896\pm0.028$ & $0.983\pm0.045$ & $-0.294\pm0.046$ & 0 & $  38\pm11$ \\
10:54:47.27 &  34:00:13.8 & $16.665\pm0.017$ & $0.364\pm0.034$ & $-0.324\pm0.024$ & 1 & $ -49\pm53$ \\
10:55:29.71 &  47:30:07.1 & $16.034\pm0.010$ & $0.243\pm0.019$ & $-0.346\pm0.021$ & 1 & $  99\pm28$ \\
10:55:48.08 &  54:48:38.9 & $16.095\pm0.014$ & $0.322\pm0.022$ & $-0.409\pm0.024$ & 0 & $  -1\pm14$ \\
10:55:52.58 &  54:04:11.2 & $15.757\pm0.028$ & $0.754\pm0.057$ & $-0.310\pm0.036$ & 0 & $  23\pm15$ \\
10:57:52.63 &  -1:08:54.9 & $15.492\pm0.017$ & $0.597\pm0.021$ & $-0.282\pm0.030$ & 0 & $ 175\pm13$ \\
10:58:32.33 &  -0:28:43.7 & $15.900\pm0.016$ & $0.998\pm0.021$ & $-0.298\pm0.020$ & 0 & $ 182\pm15$ \\
11:00:05.03 &   3:29:49.4 & $16.285\pm0.025$ & $0.887\pm0.033$ & $-0.318\pm0.027$ & 0 & $  34\pm12$ \\
11:00:26.17 &  10:56:23.4 & $16.512\pm0.027$ & $0.651\pm0.031$ & $-0.298\pm0.035$ & 1 & $   0\pm99$ \\
11:00:41.23 &  30:01:37.9 & $15.071\pm0.022$ & $1.110\pm0.027$ & $-0.284\pm0.025$ & 0 & $ 190\pm11$ \\
11:01:18.52 &  60:40:14.3 & $16.649\pm0.018$ & $0.162\pm0.028$ & $-0.380\pm0.025$ & 1 & $ 250\pm55$ \\
11:03:14.67 &  61:02:34.3 & $16.307\pm0.017$ & $1.087\pm0.025$ & $-0.302\pm0.023$ & 0 & $  65\pm11$ \\
11:04:36.74 &   9:18:22.7 & $16.631\pm0.016$ & $0.297\pm0.025$ & $-0.308\pm0.020$ & 1 & $  71\pm24$ \\
11:06:06.91 &   3:27:52.0 & $17.147\pm0.017$ & $1.036\pm0.025$ & $-0.329\pm0.027$ & 0 & $  70\pm13$ \\
11:10:39.35 &  -0:30:40.1 & $16.856\pm0.021$ & $0.246\pm0.027$ & $-0.326\pm0.026$ & 1 & $ 229\pm71$ \\
11:12:57.41 &   0:57:01.4 & $15.266\pm0.028$ & $0.292\pm0.033$ & $-0.334\pm0.036$ & 0 & $ 184\pm14$ \\
11:13:04.31 &  11:23:36.5 & $16.360\pm0.014$ & $0.138\pm0.022$ & $-0.387\pm0.023$ & 1 & $-144\pm44$ \\
11:14:33.44 &   6:32:39.2 & $16.813\pm0.024$ & $0.191\pm0.029$ & $-0.352\pm0.028$ & 1 & $ -57\pm52$ \\
11:15:14.83 &   1:31:28.7 & $15.751\pm0.019$ & $0.557\pm0.022$ & $-0.298\pm0.023$ & 0 & $ -42\pm14$ \\
11:15:42.85 &  11:16:51.9 & $16.726\pm0.015$ & $0.263\pm0.033$ & $-0.357\pm0.030$ & 1 & $  66\pm48$ \\
11:16:22.52 &   2:31:10.3 & $17.181\pm0.022$ & $0.343\pm0.032$ & $-0.405\pm0.030$ & 0 & $ 396\pm12$ \\
11:17:45.89 &   3:04:53.4 & $15.295\pm0.025$ & $0.270\pm0.035$ & $-0.303\pm0.029$ & 1 & $  53\pm43$ \\
11:18:50.23 &  39:31:10.4 & $16.173\pm0.015$ & $1.012\pm0.031$ & $-0.282\pm0.029$ & 0 & $ -48\pm11$ \\
11:20:35.71 &  13:39:30.5 & $16.721\pm0.015$ & $0.560\pm0.045$ & $-0.388\pm0.022$ & 0 & $  12\pm16$ \\
11:21:57.14 &  60:52:10.4 & $15.851\pm0.021$ & $0.840\pm0.024$ & $-0.328\pm0.026$ & 0 & $  70\pm15$ \\
11:22:38.12 &  38:18:26.7 & $15.614\pm0.014$ & $0.752\pm0.023$ & $-0.334\pm0.022$ & 1 & $  76\pm32$ \\
11:23:18.74 &  -3:02:48.8 & $17.135\pm0.014$ & $0.226\pm0.049$ & $-0.352\pm0.022$ & 1 & $ -98\pm55$ \\
11:25:42.85 &  12:34:46.1 & $16.876\pm0.031$ & $1.170\pm0.045$ & $-0.332\pm0.036$ & 0 & $ -24\pm10$ \\
11:26:39.83 &  -3:14:01.4 & $16.720\pm0.023$ & $1.049\pm0.030$ & $-0.288\pm0.031$ & 0 & $ -18\pm16$ \\
11:26:49.58 &   1:27:58.0 & $16.144\pm0.029$ & $0.153\pm0.031$ & $-0.320\pm0.036$ & 1 & $  40\pm37$ \\
11:27:33.72 &  66:18:47.2 & $18.862\pm0.025$ & $0.307\pm0.038$ & $-0.377\pm0.041$ & 1 & $  40\pm37$ \\
11:28:22.37 &  38:06:50.6 & $19.347\pm0.024$ & $0.340\pm0.045$ & $-0.362\pm0.035$ & 1 & $   3\pm47$ \\
11:29:04.00 &  34:42:59.4 & $19.069\pm0.025$ & $0.356\pm0.038$ & $-0.357\pm0.030$ & 1 & $  66\pm48$ \\
11:29:12.22 &  63:52:39.9 & $16.027\pm0.021$ & $1.069\pm0.026$ & $-0.295\pm0.025$ & 0 & $  66\pm15$ \\
11:29:14.17 &  47:15:01.8 & $15.912\pm0.022$ & $0.836\pm0.026$ & $-0.352\pm0.032$ & 0 & $ -43\pm13$ \\
11:30:56.63 &  12:49:51.0 & $16.525\pm0.025$ & $0.242\pm0.031$ & $-0.351\pm0.033$ & 1 & $ 123\pm30$ \\
11:31:49.30 &  34:41:00.9 & $15.886\pm0.018$ & $0.252\pm0.023$ & $-0.392\pm0.021$ & 0 & $-116\pm11$ \\
11:31:54.02 &  48:52:33.8 & $18.774\pm0.014$ & $1.076\pm0.040$ & $-0.289\pm0.024$ & 0 & $  42\pm11$ \\
11:35:14.46 &  14:49:23.6 & $16.745\pm0.037$ & $1.252\pm0.059$ & $-0.302\pm0.042$ & 0 & $ -46\pm13$ \\
11:35:39.33 &  63:49:22.5 & $17.010\pm0.027$ & $0.145\pm0.030$ & $-0.412\pm0.030$ & 1 & $  11\pm57$ \\
11:37:59.53 &   7:14:09.3 & $16.747\pm0.028$ & $0.690\pm0.039$ & $-0.284\pm0.034$ & 0 & $ 204\pm11$ \\
11:39:52.13 &  12:08:54.0 & $16.688\pm0.023$ & $0.871\pm0.029$ & $-0.285\pm0.029$ & 0 & $ -82\pm12$ \\
11:40:24.62 &  49:56:38.8 & $18.689\pm0.023$ & $0.898\pm0.039$ & $-0.274\pm0.030$ & 0 & $ 125\pm11$ \\
11:41:55.56 &  38:50:03.0 & $19.048\pm0.018$ & $0.950\pm0.053$ & $-0.305\pm0.025$ & 0 & $-183\pm12$ \\
11:42:19.82 &  62:47:36.8 & $15.859\pm0.020$ & $1.048\pm0.024$ & $-0.281\pm0.027$ & 0 & $-158\pm14$ \\
11:44:17.52 &  -1:29:13.9 & $17.023\pm0.028$ & $0.434\pm0.032$ & $-0.364\pm0.037$ & 0 & $ 282\pm14$ \\
11:44:36.33 &  -2:20:17.0 & $15.805\pm0.017$ & $1.013\pm0.025$ & $-0.284\pm0.043$ & 0 & $ -32\pm12$ \\
11:46:34.94 &  62:21:48.1 & $16.749\pm0.029$ & $1.070\pm0.034$ & $-0.295\pm0.036$ & 0 & $ -12\pm13$ \\
11:47:04.61 &  31:42:34.9 & $15.992\pm0.020$ & $0.764\pm0.030$ & $-0.306\pm0.028$ & 0 & $ -23\pm10$ \\
11:47:25.10 &  15:00:38.8 & $16.984\pm0.017$ & $0.196\pm0.022$ & $-0.341\pm0.021$ & 1 & $ -57\pm35$ \\
11:47:37.98 &  41:20:11.9 & $18.523\pm0.022$ & $0.752\pm0.035$ & $-0.281\pm0.028$ & 0 & $ -44\pm10$ \\
11:50:06.57 &  36:00:18.3 & $15.810\pm0.018$ & $0.235\pm0.024$ & $-0.340\pm0.022$ & 0 & $ 345\pm10$ \\
11:51:16.74 &  53:54:31.9 & $16.006\pm0.017$ & $0.975\pm0.033$ & $-0.305\pm0.023$ & 0 & $-176\pm12$ \\
11:52:47.59 &  -0:34:07.0 & $15.359\pm0.018$ & $0.370\pm0.022$ & $-0.385\pm0.022$ & 0 & $ 106\pm11$ \\
11:54:27.52 &  50:11:51.4 & $18.196\pm0.023$ & $1.022\pm0.038$ & $-0.298\pm0.030$ & 0 & $ 101\pm13$ \\
11:55:36.22 &  13:25:02.9 & $16.048\pm0.029$ & $0.927\pm0.058$ & $-0.304\pm0.035$ & 0 & $ -21\pm13$ \\
11:55:40.81 &  56:54:50.3 & $19.261\pm0.023$ & $0.451\pm0.047$ & $-0.343\pm0.041$ & 1 & $ -43\pm47$ \\
11:56:39.62 &   8:55:29.2 & $15.530\pm0.030$ & $1.204\pm0.042$ & $-0.332\pm0.033$ & 0 & $  20\pm12$ \\
11:56:57.16 &  15:01:55.3 & $15.826\pm0.027$ & $1.059\pm0.032$ & $-0.290\pm0.034$ & 0 & $  68\pm15$ \\
12:00:28.63 &  34:00:53.7 & $15.529\pm0.017$ & $0.937\pm0.024$ & $-0.298\pm0.022$ & 0 & $ -21\pm11$ \\
12:00:57.33 &  11:56:49.8 & $17.768\pm0.015$ & $1.065\pm0.030$ & $-0.297\pm0.023$ & 0 & $ -47\pm10$ \\
12:01:26.18 &  10:28:49.1 & $16.941\pm0.017$ & $0.125\pm0.026$ & $-0.409\pm0.031$ & 0 & $  94\pm12$ \\
12:01:26.70 &  -3:17:11.5 & $15.577\pm0.025$ & $0.840\pm0.040$ & $-0.303\pm0.035$ & 0 & $  98\pm14$ \\
12:01:35.18 &  14:57:29.0 & $17.704\pm0.028$ & $1.208\pm0.038$ & $-0.296\pm0.032$ & 0 & $ 162\pm11$ \\
12:02:18.76 &  49:32:07.6 & $19.542\pm0.049$ & $0.404\pm0.075$ & $-0.365\pm0.090$ & 1 & $  64\pm71$ \\
12:02:31.34 &  39:56:01.3 & $17.736\pm0.040$ & $0.378\pm0.045$ & $-0.379\pm0.042$ & 1 & $ -12\pm38$ \\
12:03:51.92 &   1:54:55.3 & $15.322\pm0.026$ & $0.785\pm0.030$ & $-0.283\pm0.043$ & 0 & $ 135\pm13$ \\
12:03:56.58 &  42:36:44.2 & $17.922\pm0.022$ & $0.479\pm0.038$ & $-0.348\pm0.027$ & 0 & $ -25\pm10$ \\
12:04:08.22 &  15:36:09.7 & $16.204\pm0.023$ & $0.165\pm0.027$ & $-0.415\pm0.026$ & 0 & $  53\pm12$ \\
12:04:13.50 &  15:46:39.3 & $17.061\pm0.057$ & $0.726\pm0.060$ & $-0.282\pm0.317$ & 0 & $ 227\pm15$ \\
12:05:42.65 &  52:10:49.3 & $17.175\pm0.026$ & $0.487\pm0.036$ & $-0.347\pm0.031$ & 0 & $-190\pm10$ \\
12:05:50.23 &  62:16:32.2 & $16.116\pm0.013$ & $0.483\pm0.022$ & $-0.375\pm0.019$ & 0 & $ 171\pm15$ \\
12:05:57.08 &  32:31:15.6 & $16.711\pm0.021$ & $0.870\pm0.032$ & $-0.288\pm0.025$ & 0 & $ 161\pm14$ \\
12:06:13.47 &  13:49:06.7 & $18.851\pm0.013$ & $0.915\pm0.040$ & $-0.363\pm0.022$ & 0 & $ -16\pm10$ \\
12:09:02.38 &  -0:05:43.1 & $15.236\pm0.018$ & $0.928\pm0.023$ & $-0.293\pm0.023$ & 0 & $ 160\pm12$ \\
12:09:37.93 &  62:01:04.0 & $18.707\pm0.029$ & $0.440\pm0.042$ & $-0.345\pm0.036$ & 1 & $  34\pm41$ \\
12:11:11.77 &  64:20:03.5 & $15.410\pm0.012$ & $0.753\pm0.022$ & $-0.310\pm0.018$ & 0 & $ -69\pm10$ \\
12:11:13.94 &  56:42:48.2 & $17.672\pm0.026$ & $1.151\pm0.040$ & $-0.284\pm0.031$ & 0 & $-104\pm12$ \\
12:11:17.38 &  40:22:08.9 & $16.706\pm0.019$ & $0.390\pm0.029$ & $-0.379\pm0.024$ & 0 & $-242\pm13$ \\
12:11:43.45 &  11:09:23.3 & $18.552\pm0.023$ & $1.089\pm0.061$ & $-0.288\pm0.031$ & 0 & $ -19\pm11$ \\
12:11:53.76 &  -2:19:21.9 & $15.709\pm0.020$ & $1.008\pm0.024$ & $-0.304\pm0.027$ & 0 & $  93\pm13$ \\
12:12:28.80 &  61:32:00.8 & $18.574\pm0.017$ & $0.402\pm0.043$ & $-0.343\pm0.024$ & 1 & $ -68\pm38$ \\
12:12:38.87 &  14:50:09.6 & $17.432\pm0.016$ & $0.982\pm0.039$ & $-0.319\pm0.026$ & 0 & $ 217\pm10$ \\
12:13:14.47 &  11:40:50.1 & $17.005\pm0.033$ & $0.212\pm0.037$ & $-0.338\pm0.039$ & 1 & $ 189\pm56$ \\
12:13:41.07 &  11:37:57.4 & $16.691\pm0.024$ & $1.232\pm0.036$ & $-0.305\pm0.029$ & 0 & $ 305\pm14$ \\
12:13:43.59 &  63:47:25.6 & $15.392\pm0.011$ & $0.664\pm0.024$ & $-0.303\pm0.021$ & 0 & $ -32\pm11$ \\
12:14:45.09 &   3:21:22.2 & $16.819\pm0.017$ & $0.390\pm0.029$ & $-0.395\pm0.027$ & 0 & $ 190\pm12$ \\
12:17:17.83 &   2:27:31.7 & $17.190\pm0.020$ & $0.527\pm0.029$ & $-0.349\pm0.024$ & 0 & $ 108\pm10$ \\
12:17:41.65 &   3:28:25.8 & $15.391\pm0.041$ & $0.897\pm0.046$ & $-0.303\pm0.093$ & 0 & $ 118\pm13$ \\
12:18:44.07 &  50:01:59.9 & $18.172\pm0.032$ & $0.438\pm0.045$ & $-0.326\pm0.039$ & 1 & $   2\pm48$ \\
12:20:23.06 &  14:39:26.9 & $16.413\pm0.021$ & $0.193\pm0.048$ & $-0.375\pm0.026$ & 0 & $ 227\pm14$ \\
12:20:36.55 &  50:09:29.9 & $16.115\pm0.014$ & $0.986\pm0.024$ & $-0.284\pm0.025$ & 0 & $  43\pm12$ \\
12:22:25.52 &  11:38:19.3 & $15.219\pm0.018$ & $1.030\pm0.021$ & $-0.285\pm0.025$ & 0 & $ 143\pm11$ \\
12:24:44.98 &  58:33:13.9 & $18.545\pm0.026$ & $0.543\pm0.046$ & $-0.334\pm0.042$ & 0 & $ -92\pm10$ \\
12:27:23.06 &   8:36:53.4 & $16.352\pm0.015$ & $0.270\pm0.029$ & $-0.327\pm0.019$ & 1 & $  66\pm38$ \\
12:27:45.91 &  -3:23:27.8 & $15.269\pm0.023$ & $0.935\pm0.030$ & $-0.319\pm0.029$ & 0 & $  69\pm14$ \\
12:27:50.41 &   1:29:50.5 & $16.460\pm0.021$ & $0.490\pm0.025$ & $-0.342\pm0.025$ & 0 & $ 213\pm12$ \\
12:28:48.29 &  15:21:14.3 & $17.005\pm0.014$ & $1.029\pm0.030$ & $-0.310\pm0.022$ & 0 & $ 122\pm11$ \\
12:29:22.24 &   9:03:22.5 & $16.994\pm0.021$ & $0.398\pm0.043$ & $-0.330\pm0.027$ & 1 & $ -24\pm71$ \\
12:29:56.63 &  13:22:30.4 & $16.885\pm0.021$ & $1.034\pm0.039$ & $-0.294\pm0.029$ & 0 & $ 292\pm14$ \\
12:30:03.90 &  13:25:16.9 & $16.975\pm0.021$ & $0.723\pm0.038$ & $-0.349\pm0.029$ & 0 & $  74\pm12$ \\
12:30:27.54 &  -0:36:33.6 & $16.868\pm0.015$ & $1.056\pm0.022$ & $-0.284\pm0.023$ & 0 & $ 145\pm14$ \\
12:30:57.05 &  59:11:31.3 & $19.469\pm0.043$ & $1.158\pm0.089$ & $-0.287\pm0.055$ & 1 & $-108\pm19$ \\
12:31:10.44 &  37:19:08.5 & $15.371\pm0.014$ & $1.201\pm0.028$ & $-0.308\pm0.022$ & 0 & $-127\pm11$ \\
12:31:38.10 &  10:28:22.7 & $15.208\pm0.021$ & $1.120\pm0.030$ & $-0.302\pm0.030$ & 0 & $-172\pm11$ \\
12:32:03.87 &   7:05:11.8 & $17.021\pm0.015$ & $0.138\pm0.025$ & $-0.372\pm0.021$ & 1 & $  71\pm40$ \\
12:32:11.51 &  57:47:11.3 & $16.501\pm0.014$ & $0.241\pm0.028$ & $-0.317\pm0.022$ & 1 & $  -5\pm48$ \\
12:32:54.25 &  36:44:05.5 & $16.532\pm0.017$ & $0.113\pm0.019$ & $-0.352\pm0.028$ & 1 & $-114\pm42$ \\
12:33:09.54 &  14:33:03.4 & $17.995\pm0.025$ & $0.953\pm0.044$ & $-0.288\pm0.030$ & 0 & $   4\pm10$ \\
12:33:16.02 &  63:43:05.4 & $17.712\pm0.014$ & $0.912\pm0.023$ & $-0.329\pm0.019$ & 0 & $ -40\pm10$ \\
12:33:35.85 &  49:10:28.2 & $16.171\pm0.050$ & $0.842\pm0.057$ & $-0.352\pm0.052$ & 0 & $-158\pm11$ \\
12:35:15.03 &   6:31:32.3 & $15.706\pm0.024$ & $0.805\pm0.036$ & $-0.294\pm0.030$ & 0 & $ 132\pm11$ \\
12:35:48.51 &  33:26:13.2 & $16.987\pm0.017$ & $0.254\pm0.023$ & $-0.338\pm0.020$ & 1 & $ 156\pm57$ \\
12:36:11.03 &   5:01:11.3 & $15.679\pm0.016$ & $0.991\pm0.026$ & $-0.282\pm0.023$ & 0 & $  58\pm16$ \\
12:37:53.23 &  43:31:53.8 & $16.394\pm0.018$ & $0.317\pm0.038$ & $-0.318\pm0.027$ & 0 & $-160\pm11$ \\
12:38:31.39 &  50:11:54.2 & $16.477\pm0.023$ & $1.065\pm0.029$ & $-0.335\pm0.030$ & 0 & $-126\pm10$ \\
12:38:41.29 &  14:05:23.9 & $16.004\pm0.038$ & $0.739\pm0.041$ & $-0.338\pm0.040$ & 0 & $ 115\pm13$ \\
12:38:59.71 &   9:28:54.0 & $16.922\pm0.017$ & $0.975\pm0.039$ & $-0.315\pm0.029$ & 0 & $ 128\pm11$ \\
12:40:21.80 &  38:49:19.4 & $16.465\pm0.020$ & $0.943\pm0.025$ & $-0.286\pm0.025$ & 0 & $  51\pm13$ \\
12:40:47.98 &  11:47:00.3 & $15.350\pm0.014$ & $0.588\pm0.018$ & $-0.325\pm0.020$ & 0 & $ 106\pm12$ \\
12:41:25.97 &  15:43:40.3 & $17.680\pm0.018$ & $0.897\pm0.029$ & $-0.271\pm0.024$ & 0 & $-221\pm12$ \\
12:41:32.18 &  12:54:40.3 & $17.109\pm0.022$ & $0.465\pm0.035$ & $-0.335\pm0.036$ & 0 & $ -18\pm13$ \\
12:43:04.13 &  50:27:26.4 & $16.686\pm0.027$ & $0.123\pm0.030$ & $-0.389\pm0.036$ & 0 & $  45\pm15$ \\
12:44:18.75 &  68:21:33.3 & $18.013\pm0.037$ & $0.369\pm0.056$ & $-0.378\pm0.041$ & 0 & $-229\pm11$ \\
12:45:59.02 &  11:40:18.9 & $16.312\pm0.017$ & $0.980\pm0.026$ & $-0.296\pm0.023$ & 0 & $-116\pm11$ \\
12:46:00.02 &   6:27:19.3 & $15.108\pm0.023$ & $0.891\pm0.035$ & $-0.290\pm0.027$ & 0 & $ -16\pm12$ \\
12:48:15.95 &  11:25:35.7 & $17.696\pm0.024$ & $0.536\pm0.037$ & $-0.316\pm0.032$ & 0 & $ 168\pm10$ \\
12:48:30.59 &  12:38:14.4 & $17.683\pm0.020$ & $0.418\pm0.031$ & $-0.363\pm0.029$ & 0 & $-145\pm10$ \\
12:50:35.99 &  10:35:09.7 & $16.218\pm0.021$ & $0.171\pm0.026$ & $-0.385\pm0.027$ & 1 & $ 122\pm32$ \\
12:52:48.84 &  52:16:04.1 & $18.030\pm0.028$ & $0.506\pm0.039$ & $-0.365\pm0.036$ & 0 & $-102\pm10$ \\
12:52:59.54 &  63:31:14.4 & $16.421\pm0.018$ & $0.343\pm0.032$ & $-0.347\pm0.023$ & 0 & $ -84\pm13$ \\
12:53:28.45 &   4:20:44.0 & $16.528\pm0.020$ & $0.564\pm0.023$ & $-0.339\pm0.026$ & 0 & $  37\pm17$ \\
12:54:16.99 &  31:33:06.6 & $15.101\pm0.015$ & $0.921\pm0.020$ & $-0.332\pm0.025$ & 0 & $ -16\pm12$ \\
12:54:58.08 &  -2:18:37.8 & $16.492\pm0.020$ & $0.207\pm0.026$ & $-0.314\pm0.024$ & 1 & $ -29\pm31$ \\
12:55:26.31 &  47:57:19.1 & $16.396\pm0.025$ & $0.330\pm0.036$ & $-0.314\pm0.045$ & 1 & $ -32\pm28$ \\
12:55:29.85 &  15:27:50.2 & $17.357\pm0.011$ & $0.504\pm0.019$ & $-0.376\pm0.028$ & 0 & $  64\pm10$ \\
12:55:46.92 &  36:58:39.7 & $16.560\pm0.014$ & $0.169\pm0.021$ & $-0.408\pm0.023$ & 0 & $  37\pm19$ \\
12:56:04.39 &  60:52:43.1 & $18.410\pm0.029$ & $0.521\pm0.041$ & $-0.293\pm0.036$ & 1 & $ -61\pm36$ \\
12:59:35.47 &  42:39:23.7 & $18.751\pm0.019$ & $0.499\pm0.036$ & $-0.318\pm0.041$ & 0 & $ -29\pm11$ \\
13:00:35.22 &  59:04:15.8 & $15.174\pm0.038$ & $0.315\pm0.040$ & $-0.351\pm0.045$ & 1 & $  68\pm58$ \\
13:00:40.10 &  10:00:53.6 & $17.798\pm0.012$ & $0.780\pm0.030$ & $-0.329\pm0.021$ & 0 & $ -33\pm11$ \\
13:01:02.56 &  61:02:23.5 & $19.527\pm0.029$ & $0.414\pm0.047$ & $-0.362\pm0.036$ & 1 & $  17\pm39$ \\
13:01:11.52 &  39:00:34.3 & $19.448\pm0.031$ & $0.385\pm0.047$ & $-0.354\pm0.037$ & 1 & $  70\pm45$ \\
13:01:12.09 &  -0:06:42.1 & $16.146\pm0.016$ & $1.050\pm0.025$ & $-0.290\pm0.021$ & 0 & $ 149\pm15$ \\
13:02:38.12 &  12:46:18.5 & $15.744\pm0.020$ & $0.320\pm0.023$ & $-0.361\pm0.026$ & 0 & $ 140\pm12$ \\
13:02:46.77 &   1:28:38.1 & $16.674\pm0.021$ & $0.255\pm0.028$ & $-0.327\pm0.028$ & 1 & $  27\pm44$ \\
13:02:55.16 &  11:01:05.1 & $18.335\pm0.029$ & $0.548\pm0.041$ & $-0.372\pm0.036$ & 0 & $   1\pm11$ \\
13:05:13.42 &  -2:51:18.2 & $16.581\pm0.019$ & $0.692\pm0.030$ & $-0.301\pm0.025$ & 0 & $ 100\pm13$ \\
13:05:26.02 &   9:38:10.1 & $15.678\pm0.022$ & $0.945\pm0.033$ & $-0.298\pm0.027$ & 0 & $ 127\pm13$ \\
13:06:12.69 &   9:58:42.9 & $15.743\pm0.029$ & $1.022\pm0.037$ & $-0.352\pm0.032$ & 0 & $ 116\pm11$ \\
13:06:25.92 &  13:33:49.2 & $15.658\pm0.018$ & $0.186\pm0.032$ & $-0.443\pm0.033$ & 0 & $ -27\pm10$ \\
13:07:29.93 &  43:55:58.1 & $17.907\pm0.020$ & $1.076\pm0.032$ & $-0.281\pm0.028$ & 0 & $-114\pm11$ \\
13:07:50.74 &  14:38:11.6 & $16.033\pm0.020$ & $0.999\pm0.025$ & $-0.289\pm0.031$ & 0 & $ 181\pm11$ \\
13:08:20.80 &   0:13:30.2 & $16.209\pm0.022$ & $0.353\pm0.027$ & $-0.316\pm0.028$ & 1 & $  45\pm39$ \\
13:09:44.66 &  14:43:21.4 & $17.415\pm0.017$ & $0.660\pm0.029$ & $-0.314\pm0.028$ & 0 & $ -94\pm10$ \\
13:09:55.73 &   9:41:21.1 & $16.882\pm0.024$ & $0.754\pm0.035$ & $-0.317\pm0.035$ & 0 & $  95\pm12$ \\
13:10:33.75 &  49:48:03.1 & $19.545\pm0.023$ & $0.804\pm0.052$ & $-0.307\pm0.032$ & 0 & $ -44\pm10$ \\
13:12:04.56 &  -3:20:08.6 & $16.687\pm0.030$ & $1.111\pm0.045$ & $-0.296\pm0.033$ & 0 & $  35\pm23$ \\
13:12:50.47 &  12:44:41.7 & $15.287\pm0.023$ & $0.303\pm0.026$ & $-0.386\pm0.029$ & 0 & $   7\pm12$ \\
13:13:17.06 &   8:27:54.8 & $16.833\pm0.034$ & $0.397\pm0.042$ & $-0.405\pm0.038$ & 0 & $  79\pm12$ \\
13:13:53.70 &  39:03:06.5 & $16.773\pm0.020$ & $0.556\pm0.027$ & $-0.369\pm0.025$ & 0 & $   4\pm12$ \\
13:14:54.86 &  32:12:57.1 & $16.530\pm0.025$ & $0.440\pm0.030$ & $-0.362\pm0.031$ & 0 & $  92\pm12$ \\
13:14:58.55 &  11:20:52.6 & $15.251\pm0.016$ & $1.011\pm0.030$ & $-0.304\pm0.023$ & 0 & $  54\pm10$ \\
13:16:02.81 &  13:00:37.0 & $16.916\pm0.023$ & $0.653\pm0.028$ & $-0.322\pm0.029$ & 0 & $-114\pm13$ \\
13:16:48.43 &  58:40:02.5 & $16.350\pm0.052$ & $0.984\pm0.055$ & $-0.298\pm0.063$ & 0 & $ -62\pm11$ \\
13:16:56.83 &  48:27:16.7 & $17.996\pm0.043$ & $0.927\pm0.079$ & $-0.366\pm0.046$ & 0 & $-150\pm11$ \\
13:18:18.74 &  13:03:34.0 & $18.004\pm0.020$ & $0.319\pm0.032$ & $-0.377\pm0.026$ & 1 & $-107\pm24$ \\
13:18:35.89 &   2:51:41.2 & $16.973\pm0.018$ & $0.502\pm0.024$ & $-0.349\pm0.023$ & 0 & $ 119\pm15$ \\
13:18:42.52 &  50:04:27.7 & $15.923\pm0.028$ & $1.110\pm0.033$ & $-0.292\pm0.036$ & 0 & $-128\pm14$ \\
13:19:16.16 &  -1:14:05.1 & $16.195\pm0.034$ & $0.280\pm0.038$ & $-0.414\pm0.045$ & 0 & $ 271\pm17$ \\
13:19:47.37 &  51:20:14.5 & $18.443\pm0.012$ & $0.631\pm0.029$ & $-0.328\pm0.021$ & 0 & $ -72\pm10$ \\
13:20:18.35 &  46:05:47.5 & $19.059\pm0.017$ & $1.054\pm0.052$ & $-0.282\pm0.028$ & 0 & $  86\pm12$ \\
13:20:28.17 &   2:54:34.1 & $16.666\pm0.016$ & $0.490\pm0.022$ & $-0.351\pm0.021$ & 0 & $ 193\pm12$ \\
13:20:31.68 &  14:10:19.6 & $15.252\pm0.019$ & $0.431\pm0.030$ & $-0.384\pm0.029$ & 0 & $-116\pm12$ \\
13:20:32.89 &   3:11:22.4 & $15.781\pm0.017$ & $0.768\pm0.029$ & $-0.281\pm0.023$ & 0 & $  15\pm12$ \\
13:23:03.84 &  31:52:38.8 & $15.146\pm0.025$ & $0.753\pm0.035$ & $-0.334\pm0.028$ & 0 & $ -20\pm10$ \\
13:23:39.99 &  43:56:37.0 & $18.257\pm0.016$ & $0.961\pm0.031$ & $-0.283\pm0.023$ & 0 & $ -69\pm11$ \\
13:25:30.52 &  -0:26:49.8 & $17.067\pm0.016$ & $0.481\pm0.022$ & $-0.350\pm0.019$ & 0 & $  49\pm14$ \\
13:25:36.18 &   9:52:02.8 & $16.906\pm0.017$ & $0.821\pm0.032$ & $-0.303\pm0.023$ & 0 & $  74\pm12$ \\
13:26:11.15 &  66:01:54.3 & $15.110\pm0.015$ & $0.838\pm0.019$ & $-0.315\pm0.027$ & 0 & $ -47\pm10$ \\
13:26:21.86 &  12:27:37.4 & $16.985\pm0.019$ & $1.218\pm0.026$ & $-0.287\pm0.031$ & 0 & $  99\pm13$ \\
13:27:51.73 &  14:37:25.7 & $18.547\pm0.013$ & $0.926\pm0.034$ & $-0.288\pm0.020$ & 0 & $-210\pm11$ \\
13:28:09.13 &  -0:25:50.3 & $16.890\pm0.019$ & $1.086\pm0.023$ & $-0.284\pm0.025$ & 0 & $ -46\pm13$ \\
13:28:45.96 &   1:51:13.5 & $15.272\pm0.020$ & $0.467\pm0.024$ & $-0.371\pm0.024$ & 0 & $ 182\pm11$ \\
13:30:13.05 &  34:02:55.4 & $16.295\pm0.013$ & $0.826\pm0.023$ & $-0.334\pm0.023$ & 0 & $ -52\pm10$ \\
13:30:39.98 &   3:23:57.9 & $15.155\pm0.017$ & $0.621\pm0.028$ & $-0.303\pm0.020$ & 0 & $ 158\pm10$ \\
13:31:49.47 &  14:09:25.0 & $15.113\pm0.017$ & $0.315\pm0.023$ & $-0.338\pm0.022$ & 0 & $  30\pm11$ \\
13:31:51.90 &   4:13:59.1 & $15.241\pm0.014$ & $1.046\pm0.021$ & $-0.305\pm0.019$ & 0 & $  97\pm10$ \\
13:35:52.00 &  12:37:09.2 & $16.168\pm0.022$ & $0.393\pm0.026$ & $-0.297\pm0.028$ & 1 & $ -25\pm26$ \\
13:36:25.55 &  31:47:13.1 & $15.660\pm0.032$ & $1.164\pm0.034$ & $-0.293\pm0.037$ & 0 & $   3\pm11$ \\
13:36:34.77 &   2:36:49.2 & $16.589\pm0.016$ & $0.486\pm0.023$ & $-0.372\pm0.021$ & 0 & $ -53\pm14$ \\
13:39:05.82 &  31:36:30.8 & $15.140\pm0.030$ & $0.934\pm0.035$ & $-0.284\pm0.033$ & 0 & $-109\pm10$ \\
13:41:05.18 &  58:51:21.8 & $16.584\pm0.022$ & $0.917\pm0.032$ & $-0.354\pm0.026$ & 0 & $ -72\pm12$ \\
13:41:11.04 &  28:17:00.8 & $16.366\pm0.017$ & $0.456\pm0.023$ & $-0.320\pm0.022$ & 0 & $-155\pm11$ \\
13:41:18.00 &  34:21:54.6 & $15.758\pm0.025$ & $0.243\pm0.028$ & $-0.335\pm0.060$ & 1 & $  31\pm35$ \\
13:41:19.86 &  28:23:58.6 & $16.118\pm0.017$ & $0.870\pm0.023$ & $-0.290\pm0.021$ & 0 & $-154\pm12$ \\
13:41:46.01 &  41:36:45.5 & $15.606\pm0.026$ & $0.801\pm0.029$ & $-0.298\pm0.029$ & 0 & $  77\pm10$ \\
13:41:46.55 &  50:34:16.9 & $18.675\pm0.015$ & $0.894\pm0.034$ & $-0.279\pm0.021$ & 0 & $  93\pm10$ \\
13:42:02.77 &   6:45:35.5 & $16.938\pm0.017$ & $0.162\pm0.035$ & $-0.354\pm0.026$ & 1 & $ -88\pm52$ \\
13:42:23.08 &  65:22:18.4 & $15.396\pm0.020$ & $1.087\pm0.028$ & $-0.298\pm0.025$ & 0 & $ -56\pm12$ \\
13:45:15.47 &  54:27:41.8 & $16.861\pm0.015$ & $0.205\pm0.027$ & $-0.340\pm0.019$ & 0 & $-327\pm12$ \\
13:47:16.65 &  10:46:11.2 & $18.314\pm0.022$ & $0.609\pm0.033$ & $-0.293\pm0.031$ & 0 & $  28\pm10$ \\
13:47:50.05 &  40:55:34.5 & $18.398\pm0.030$ & $1.190\pm0.044$ & $-0.296\pm0.034$ & 0 & $-102\pm10$ \\
13:47:52.11 &  -2:12:34.0 & $15.685\pm0.024$ & $0.517\pm0.031$ & $-0.338\pm0.028$ & 0 & $ -23\pm12$ \\
13:52:12.50 &  12:32:32.3 & $16.765\pm0.030$ & $0.400\pm0.037$ & $-0.398\pm0.043$ & 0 & $ 126\pm11$ \\
13:53:50.99 &  38:04:16.5 & $16.100\pm0.026$ & $0.478\pm0.035$ & $-0.311\pm0.032$ & 0 & $-138\pm11$ \\
13:57:38.24 &  44:01:32.3 & $17.011\pm0.024$ & $0.282\pm0.068$ & $-0.368\pm0.040$ & 1 & $ 109\pm32$ \\
13:57:38.68 &  -2:58:19.4 & $16.011\pm0.011$ & $0.201\pm0.032$ & $-0.345\pm0.022$ & 1 & $  10\pm44$ \\
13:57:51.46 &  56:11:03.3 & $16.943\pm0.020$ & $0.226\pm0.033$ & $-0.314\pm0.024$ & 1 & $ -45\pm30$ \\
13:58:45.41 &  35:15:43.0 & $17.789\pm0.017$ & $0.645\pm0.028$ & $-0.328\pm0.023$ & 0 & $-168\pm10$ \\
14:01:06.54 &  28:26:00.2 & $16.423\pm0.022$ & $0.918\pm0.030$ & $-0.304\pm0.026$ & 0 & $  71\pm11$ \\
14:01:17.67 &   7:39:45.0 & $17.123\pm0.022$ & $0.963\pm0.030$ & $-0.285\pm0.027$ & 0 & $  60\pm10$ \\
14:02:06.88 &  27:00:42.0 & $16.528\pm0.020$ & $0.952\pm0.028$ & $-0.286\pm0.024$ & 0 & $-154\pm12$ \\
14:04:06.67 &  31:38:27.1 & $19.088\pm0.029$ & $0.488\pm0.058$ & $-0.325\pm0.040$ & 1 & $ -67\pm55$ \\
14:04:32.38 &  35:22:58.4 & $17.529\pm0.014$ & $0.742\pm0.024$ & $-0.309\pm0.024$ & 0 & $ 223\pm10$ \\
14:05:11.68 &  33:25:02.3 & $18.065\pm0.025$ & $0.558\pm0.036$ & $-0.289\pm0.033$ & 0 & $-154\pm10$ \\
14:05:49.79 &  10:58:50.2 & $16.349\pm0.014$ & $0.174\pm0.019$ & $-0.324\pm0.020$ & 1 & $  -6\pm29$ \\
14:06:44.14 &  41:11:36.4 & $15.674\pm0.022$ & $0.828\pm0.038$ & $-0.286\pm0.029$ & 0 & $ -68\pm10$ \\
14:07:27.10 &  43:54:12.5 & $16.517\pm0.018$ & $0.794\pm0.029$ & $-0.301\pm0.022$ & 0 & $-162\pm12$ \\
14:08:01.09 &  25:00:11.4 & $17.978\pm0.011$ & $1.121\pm0.028$ & $-0.282\pm0.028$ & 0 & $ -35\pm12$ \\
14:08:16.07 &  -1:01:38.3 & $15.208\pm0.020$ & $1.024\pm0.026$ & $-0.285\pm0.024$ & 0 & $-129\pm12$ \\
14:09:39.18 &   6:22:35.3 & $17.253\pm0.021$ & $0.669\pm0.029$ & $-0.346\pm0.024$ & 0 & $-180\pm10$ \\
14:10:01.08 &   0:38:13.2 & $15.846\pm0.024$ & $1.013\pm0.027$ & $-0.281\pm0.029$ & 0 & $ 156\pm11$ \\
14:10:11.57 &  26:53:03.2 & $18.424\pm0.020$ & $0.378\pm0.032$ & $-0.351\pm0.027$ & 0 & $-217\pm11$ \\
14:10:58.11 &  38:30:28.4 & $16.494\pm0.010$ & $1.147\pm0.027$ & $-0.316\pm0.020$ & 0 & $ -20\pm11$ \\
14:11:28.63 &  30:42:31.5 & $15.681\pm0.027$ & $1.011\pm0.031$ & $-0.290\pm0.032$ & 0 & $  36\pm10$ \\
14:11:53.93 &   0:02:48.6 & $16.000\pm0.019$ & $1.065\pm0.028$ & $-0.294\pm0.029$ & 0 & $-110\pm16$ \\
14:12:07.58 &  42:16:27.2 & $15.848\pm0.014$ & $0.246\pm0.020$ & $-0.323\pm0.021$ & 1 & $  23\pm27$ \\
14:12:16.33 &  12:34:22.1 & $16.487\pm0.021$ & $1.113\pm0.028$ & $-0.287\pm0.028$ & 0 & $ -31\pm13$ \\
14:12:49.70 &  52:55:08.2 & $16.665\pm0.017$ & $1.106\pm0.023$ & $-0.290\pm0.025$ & 0 & $  46\pm11$ \\
14:13:08.42 &  43:54:29.8 & $16.694\pm0.041$ & $0.732\pm0.044$ & $-0.344\pm0.043$ & 0 & $  76\pm12$ \\
14:15:23.75 &  12:02:00.5 & $16.159\pm0.020$ & $0.961\pm0.027$ & $-0.289\pm0.024$ & 0 & $  37\pm11$ \\
14:15:26.16 &   0:56:10.3 & $15.427\pm0.021$ & $1.008\pm0.032$ & $-0.294\pm0.028$ & 0 & $  61\pm14$ \\
14:16:22.37 &  10:52:17.3 & $15.785\pm0.018$ & $0.904\pm0.026$ & $-0.282\pm0.025$ & 0 & $ 148\pm12$ \\
14:17:08.40 &   7:31:09.4 & $17.223\pm0.017$ & $0.840\pm0.031$ & $-0.288\pm0.022$ & 0 & $ 159\pm10$ \\
14:17:23.34 &  10:12:45.7 & $18.495\pm0.019$ & $0.977\pm0.042$ & $-0.320\pm0.027$ & 0 & $ 283\pm11$ \\
14:17:23.88 &  -0:22:20.8 & $16.805\pm0.060$ & $1.046\pm0.063$ & $-0.306\pm0.064$ & 0 & $ -23\pm12$ \\
14:17:25.95 &  -0:20:30.7 & $15.618\pm0.060$ & $0.931\pm0.062$ & $-0.330\pm0.064$ & 0 & $  28\pm13$ \\
14:17:56.54 &  43:11:10.1 & $16.006\pm0.021$ & $0.780\pm0.056$ & $-0.317\pm0.025$ & 0 & $-130\pm12$ \\
14:17:56.61 &   3:08:29.3 & $16.979\pm0.022$ & $0.930\pm0.030$ & $-0.304\pm0.029$ & 0 & $ -26\pm11$ \\
14:18:35.29 &   9:29:19.7 & $15.699\pm0.014$ & $0.206\pm0.021$ & $-0.326\pm0.024$ & 1 & $  27\pm30$ \\
14:19:09.09 &   4:35:22.9 & $16.871\pm0.015$ & $0.937\pm0.027$ & $-0.281\pm0.021$ & 0 & $  52\pm12$ \\
14:20:01.94 &  12:44:04.8 & $16.990\pm0.017$ & $0.929\pm0.067$ & $-0.314\pm0.026$ & 0 & $ 285\pm14$ \\
14:20:42.27 &  10:57:25.1 & $18.002\pm0.020$ & $1.057\pm0.034$ & $-0.293\pm0.026$ & 0 & $   5\pm10$ \\
14:21:22.36 &  11:45:22.5 & $15.148\pm0.014$ & $0.764\pm0.025$ & $-0.326\pm0.021$ & 0 & $  -9\pm11$ \\
14:21:30.80 &  25:00:30.9 & $17.302\pm0.018$ & $0.969\pm0.034$ & $-0.313\pm0.022$ & 0 & $ -96\pm11$ \\
14:22:03.00 &   6:39:22.5 & $17.597\pm0.017$ & $0.715\pm0.029$ & $-0.357\pm0.025$ & 0 & $  67\pm10$ \\
14:24:51.02 &  44:28:15.0 & $18.852\pm0.021$ & $0.580\pm0.037$ & $-0.275\pm0.035$ & 1 & $ -21\pm33$ \\
14:26:12.73 &  31:59:01.2 & $15.466\pm0.017$ & $0.949\pm0.021$ & $-0.292\pm0.026$ & 0 & $ -80\pm11$ \\
14:27:00.43 &  29:35:58.9 & $18.912\pm0.084$ & $0.392\pm0.093$ & $-0.352\pm0.172$ & 1 & $ -22\pm47$ \\
14:27:04.57 &  -2:55:35.3 & $15.589\pm0.015$ & $0.870\pm0.025$ & $-0.314\pm0.021$ & 0 & $  35\pm10$ \\
14:28:17.90 &   3:24:07.5 & $17.086\pm0.023$ & $0.289\pm0.032$ & $-0.370\pm0.026$ & 1 & $  32\pm56$ \\
14:30:42.62 &  37:10:15.0 & $15.310\pm0.016$ & $0.447\pm0.031$ & $-0.311\pm0.020$ & 1 & $ -55\pm23$ \\
14:30:47.09 &  40:39:21.5 & $16.678\pm0.020$ & $0.126\pm0.024$ & $-0.323\pm0.023$ & 1 & $ -29\pm33$ \\
14:30:58.04 &  28:27:40.9 & $16.665\pm0.017$ & $0.132\pm0.022$ & $-0.412\pm0.023$ & 0 & $  -2\pm13$ \\
14:31:08.83 &  32:03:25.7 & $18.597\pm0.032$ & $1.115\pm0.053$ & $-0.287\pm0.036$ & 0 & $  -5\pm11$ \\
14:32:58.86 &  35:14:40.7 & $15.761\pm0.022$ & $0.672\pm0.030$ & $-0.302\pm0.036$ & 0 & $ 102\pm10$ \\
14:33:48.46 &  39:44:01.9 & $16.057\pm0.017$ & $1.002\pm0.040$ & $-0.285\pm0.028$ & 0 & $-141\pm11$ \\
14:33:54.37 &  52:49:51.2 & $15.540\pm0.022$ & $0.874\pm0.028$ & $-0.299\pm0.025$ & 0 & $ -75\pm11$ \\
14:34:53.36 &  23:07:32.9 & $16.440\pm0.018$ & $0.427\pm0.025$ & $-0.373\pm0.021$ & 0 & $  19\pm15$ \\
14:35:35.80 &  27:05:50.3 & $18.675\pm0.019$ & $1.004\pm0.047$ & $-0.288\pm0.027$ & 0 & $   9\pm11$ \\
14:35:49.92 &  41:14:58.7 & $16.621\pm0.010$ & $0.111\pm0.016$ & $-0.358\pm0.025$ & 0 & $ 117\pm11$ \\
14:35:54.18 &  54:44:48.2 & $15.756\pm0.030$ & $0.330\pm0.046$ & $-0.422\pm0.034$ & 0 & $ -54\pm11$ \\
14:36:01.60 &  11:51:13.0 & $15.402\pm0.022$ & $0.997\pm0.040$ & $-0.303\pm0.030$ & 0 & $ -80\pm13$ \\
14:38:48.81 &  11:58:38.4 & $15.849\pm0.016$ & $1.002\pm0.023$ & $-0.303\pm0.023$ & 0 & $ -89\pm18$ \\
14:39:08.71 &  30:44:06.7 & $19.315\pm0.017$ & $0.933\pm0.051$ & $-0.281\pm0.026$ & 0 & $-255\pm12$ \\
14:39:30.19 &  22:29:32.7 & $16.375\pm0.015$ & $0.748\pm0.023$ & $-0.322\pm0.021$ & 0 & $ -78\pm11$ \\
14:39:48.40 &  10:02:21.7 & $17.925\pm0.016$ & $0.434\pm0.042$ & $-0.341\pm0.026$ & 1 & $  31\pm15$ \\
14:41:07.21 &   2:09:14.1 & $15.261\pm0.019$ & $0.894\pm0.028$ & $-0.286\pm0.023$ & 0 & $ -28\pm13$ \\
14:41:22.67 &  53:44:21.2 & $16.782\pm0.021$ & $0.721\pm0.030$ & $-0.298\pm0.026$ & 0 & $ -15\pm11$ \\
14:42:25.08 &  23:22:23.3 & $18.650\pm0.016$ & $0.897\pm0.036$ & $-0.310\pm0.021$ & 0 & $  48\pm11$ \\
14:42:43.98 &  31:21:13.3 & $18.973\pm0.012$ & $0.993\pm0.046$ & $-0.291\pm0.030$ & 0 & $ -60\pm11$ \\
14:43:00.86 &  32:07:22.9 & $17.416\pm0.015$ & $0.574\pm0.023$ & $-0.332\pm0.019$ & 0 & $  15\pm10$ \\
14:43:01.69 &  51:44:10.3 & $15.883\pm0.021$ & $0.134\pm0.029$ & $-0.399\pm0.025$ & 0 & $-135\pm13$ \\
14:47:37.89 &  11:39:58.3 & $15.810\pm0.017$ & $1.188\pm0.027$ & $-0.281\pm0.023$ & 0 & $  17\pm11$ \\
14:48:18.84 &  12:09:21.8 & $18.274\pm0.016$ & $0.516\pm0.035$ & $-0.337\pm0.021$ & 0 & $ -49\pm10$ \\
14:48:20.93 &  32:09:56.1 & $16.539\pm0.011$ & $0.192\pm0.024$ & $-0.389\pm0.019$ & 0 & $   4\pm11$ \\
14:48:36.90 &  23:09:55.5 & $17.036\pm0.022$ & $0.261\pm0.028$ & $-0.365\pm0.029$ & 0 & $  50\pm11$ \\
14:49:21.69 &  25:51:05.9 & $16.639\pm0.026$ & $0.613\pm0.030$ & $-0.318\pm0.032$ & 0 & $  61\pm10$ \\
14:49:55.58 &  31:03:51.4 & $15.768\pm0.035$ & $0.876\pm0.038$ & $-0.293\pm0.039$ & 0 & $ 363\pm10$ \\
14:51:11.46 &   1:23:00.5 & $15.298\pm0.022$ & $0.778\pm0.027$ & $-0.305\pm0.028$ & 0 & $  34\pm13$ \\
14:51:30.34 &   8:47:32.2 & $16.197\pm0.025$ & $0.844\pm0.032$ & $-0.311\pm0.029$ & 0 & $  -8\pm10$ \\
14:52:42.12 &  52:37:03.0 & $16.433\pm0.021$ & $0.238\pm0.028$ & $-0.369\pm0.025$ & 0 & $-209\pm13$ \\
14:54:06.61 &   3:15:35.5 & $16.640\pm0.020$ & $0.927\pm0.026$ & $-0.284\pm0.024$ & 0 & $  35\pm13$ \\
14:56:04.70 &   0:49:05.5 & $15.260\pm0.017$ & $1.015\pm0.022$ & $-0.282\pm0.022$ & 0 & $ -76\pm12$ \\
14:56:33.98 &   9:58:10.6 & $17.081\pm0.014$ & $0.961\pm0.026$ & $-0.283\pm0.020$ & 0 & $ 116\pm16$ \\
14:56:49.91 &  21:08:09.6 & $15.420\pm0.021$ & $0.734\pm0.027$ & $-0.365\pm0.026$ & 0 & $-201\pm10$ \\
14:57:02.51 &   4:43:00.4 & $16.716\pm0.021$ & $1.118\pm0.032$ & $-0.288\pm0.025$ & 0 & $ -48\pm19$ \\
14:57:14.52 &  22:37:06.8 & $16.313\pm0.011$ & $0.859\pm0.021$ & $-0.328\pm0.014$ & 0 & $-193\pm12$ \\
14:57:17.56 &  10:15:23.1 & $18.246\pm0.019$ & $0.403\pm0.031$ & $-0.375\pm0.030$ & 0 & $  -0\pm11$ \\
14:57:27.64 &  11:55:04.3 & $17.178\pm0.017$ & $0.933\pm0.027$ & $-0.306\pm0.021$ & 0 & $  38\pm10$ \\
14:59:25.05 &  23:33:48.8 & $15.758\pm0.020$ & $0.709\pm0.022$ & $-0.315\pm0.027$ & 0 & $ -91\pm10$ \\
14:59:53.98 &  41:28:51.2 & $16.746\pm0.017$ & $0.867\pm0.025$ & $-0.338\pm0.021$ & 0 & $-162\pm10$ \\
15:01:20.88 &   5:56:44.9 & $19.168\pm0.018$ & $0.535\pm0.038$ & $-0.327\pm0.032$ & 0 & $  15\pm11$ \\
15:01:32.33 &  21:48:11.5 & $15.810\pm0.015$ & $0.103\pm0.026$ & $-0.425\pm0.028$ & 1 & $ -30\pm34$ \\
15:01:32.34 &   4:35:45.1 & $16.274\pm0.024$ & $0.765\pm0.030$ & $-0.287\pm0.028$ & 0 & $ 104\pm12$ \\
15:01:44.26 &  32:01:16.7 & $15.748\pm0.019$ & $0.890\pm0.025$ & $-0.306\pm0.024$ & 0 & $ -38\pm10$ \\
15:02:16.31 &  21:06:50.8 & $19.054\pm0.017$ & $1.030\pm0.051$ & $-0.286\pm0.023$ & 0 & $ 117\pm11$ \\
15:02:36.84 &  42:37:24.5 & $15.347\pm0.023$ & $1.105\pm0.029$ & $-0.281\pm0.030$ & 0 & $ -25\pm11$ \\
15:02:37.46 &  21:39:55.4 & $16.001\pm0.017$ & $0.689\pm0.022$ & $-0.317\pm0.020$ & 0 & $  -1\pm10$ \\
15:04:23.83 &   3:02:32.4 & $15.427\pm0.013$ & $0.185\pm0.030$ & $-0.313\pm0.020$ & 1 & $ -42\pm39$ \\
15:04:47.31 &  25:10:47.0 & $16.155\pm0.016$ & $0.866\pm0.029$ & $-0.306\pm0.021$ & 0 & $ -44\pm11$ \\
15:05:39.79 &  34:01:37.5 & $15.639\pm0.022$ & $1.030\pm0.030$ & $-0.292\pm0.028$ & 0 & $ -68\pm11$ \\
15:05:47.51 &   2:48:39.7 & $16.348\pm0.019$ & $0.114\pm0.026$ & $-0.378\pm0.024$ & 1 & $  88\pm43$ \\
15:06:14.57 &  41:36:35.4 & $16.561\pm0.024$ & $0.990\pm0.028$ & $-0.300\pm0.035$ & 0 & $-152\pm12$ \\
15:06:28.30 &   4:30:13.4 & $16.083\pm0.015$ & $0.817\pm0.023$ & $-0.290\pm0.023$ & 0 & $  28\pm11$ \\
15:07:32.64 &  29:43:06.6 & $19.590\pm0.024$ & $0.394\pm0.048$ & $-0.351\pm0.031$ & 1 & $-106\pm38$ \\
15:07:46.49 &  52:10:02.1 & $16.921\pm0.028$ & $0.191\pm0.036$ & $-0.409\pm0.031$ & 1 & $ 101\pm36$ \\
15:09:53.67 &  54:39:45.5 & $15.556\pm0.010$ & $0.156\pm0.020$ & $-0.351\pm0.018$ & 1 & $  34\pm29$ \\
15:09:56.51 &   5:37:31.4 & $15.559\pm0.017$ & $0.858\pm0.032$ & $-0.289\pm0.024$ & 0 & $  51\pm12$ \\
15:10:37.19 &   5:10:26.3 & $15.759\pm0.020$ & $0.476\pm0.029$ & $-0.308\pm0.024$ & 0 & $  30\pm11$ \\
15:10:53.72 &  39:39:32.0 & $17.049\pm0.017$ & $0.163\pm0.025$ & $-0.335\pm0.023$ & 1 & $  31\pm48$ \\
15:12:25.94 &  29:24:41.2 & $16.280\pm0.017$ & $1.047\pm0.023$ & $-0.288\pm0.023$ & 0 & $ -40\pm10$ \\
15:12:40.65 &  27:49:30.4 & $16.186\pm0.016$ & $0.576\pm0.027$ & $-0.335\pm0.024$ & 0 & $-235\pm10$ \\
15:13:21.15 &  20:11:42.1 & $15.608\pm0.017$ & $0.459\pm0.026$ & $-0.333\pm0.023$ & 0 & $ -64\pm10$ \\
15:14:41.60 &  27:59:41.4 & $15.843\pm0.016$ & $0.498\pm0.023$ & $-0.353\pm0.026$ & 0 & $ 105\pm11$ \\
15:15:19.21 &   5:43:33.4 & $16.282\pm0.021$ & $0.214\pm0.029$ & $-0.358\pm0.025$ & 0 & $  11\pm11$ \\
15:15:20.07 &  41:32:35.9 & $16.455\pm0.022$ & $0.779\pm0.033$ & $-0.312\pm0.029$ & 0 & $-103\pm12$ \\
15:15:33.80 &  31:41:42.1 & $16.356\pm0.016$ & $0.502\pm0.023$ & $-0.332\pm0.021$ & 0 & $ 136\pm11$ \\
15:16:50.30 &   5:12:07.5 & $18.266\pm0.015$ & $0.592\pm0.030$ & $-0.277\pm0.021$ & 0 & $ 151\pm10$ \\
15:17:18.75 &   7:26:09.2 & $19.597\pm0.021$ & $0.586\pm0.064$ & $-0.281\pm0.032$ & 1 & $ -80\pm47$ \\
15:20:01.60 &  53:57:42.9 & $16.765\pm0.014$ & $0.217\pm0.019$ & $-0.326\pm0.018$ & 1 & $ -18\pm28$ \\
15:20:06.01 &   8:03:27.3 & $16.031\pm0.015$ & $0.301\pm0.023$ & $-0.330\pm0.023$ & 1 & $  40\pm35$ \\
15:20:16.52 &  55:41:17.1 & $16.449\pm0.015$ & $0.305\pm0.023$ & $-0.322\pm0.020$ & 1 & $  -6\pm39$ \\
15:21:31.86 &  38:12:46.1 & $15.575\pm0.023$ & $0.111\pm0.029$ & $-0.399\pm0.029$ & 1 & $ -37\pm54$ \\
15:22:17.17 &  44:32:55.6 & $16.457\pm0.028$ & $0.199\pm0.039$ & $-0.325\pm0.033$ & 1 & $ 117\pm39$ \\
15:22:55.66 &  33:21:33.7 & $15.169\pm0.014$ & $1.071\pm0.025$ & $-0.281\pm0.019$ & 0 & $ -86\pm11$ \\
15:24:07.18 &  32:57:47.9 & $16.148\pm0.025$ & $0.461\pm0.027$ & $-0.330\pm0.029$ & 0 & $-141\pm12$ \\
15:24:39.91 &   6:53:04.7 & $19.625\pm0.019$ & $0.828\pm0.070$ & $-0.349\pm0.031$ & 0 & $  -5\pm10$ \\
15:24:40.69 &  40:34:38.6 & $16.957\pm0.039$ & $1.087\pm0.057$ & $-0.289\pm0.045$ & 0 & $   0\pm12$ \\
15:25:32.09 &   7:36:58.5 & $17.389\pm0.015$ & $0.804\pm0.026$ & $-0.339\pm0.021$ & 0 & $-225\pm10$ \\
15:25:32.85 &   9:10:41.2 & $16.115\pm0.015$ & $0.993\pm0.026$ & $-0.297\pm0.020$ & 0 & $-159\pm11$ \\
15:25:55.23 &   9:09:34.8 & $15.738\pm0.019$ & $0.720\pm0.025$ & $-0.308\pm0.024$ & 0 & $-135\pm17$ \\
15:26:27.96 &  18:47:21.3 & $18.120\pm0.021$ & $0.886\pm0.035$ & $-0.279\pm0.026$ & 0 & $-154\pm10$ \\
15:27:43.80 &  10:56:30.8 & $17.001\pm0.038$ & $0.302\pm0.044$ & $-0.367\pm0.043$ & 0 & $ -22\pm15$ \\
15:28:24.24 &  46:08:16.0 & $15.924\pm0.021$ & $0.968\pm0.028$ & $-0.304\pm0.026$ & 0 & $-206\pm10$ \\
15:28:33.16 &  44:00:09.8 & $16.748\pm0.028$ & $0.546\pm0.031$ & $-0.308\pm0.031$ & 0 & $  81\pm13$ \\
15:28:50.38 &  10:51:10.2 & $16.147\pm0.029$ & $0.979\pm0.035$ & $-0.359\pm0.032$ & 0 & $-115\pm18$ \\
15:29:54.64 &  21:47:41.1 & $17.608\pm0.012$ & $0.590\pm0.024$ & $-0.347\pm0.019$ & 0 & $-217\pm10$ \\
15:30:17.54 &  23:50:59.6 & $16.473\pm0.015$ & $0.756\pm0.025$ & $-0.309\pm0.024$ & 0 & $-189\pm11$ \\
15:31:20.18 &  36:01:26.3 & $16.780\pm0.019$ & $0.771\pm0.025$ & $-0.303\pm0.023$ & 0 & $-255\pm12$ \\
15:31:53.48 &  49:12:31.0 & $17.784\pm0.021$ & $1.030\pm0.032$ & $-0.303\pm0.030$ & 0 & $ -46\pm12$ \\
15:32:55.69 &  39:03:12.8 & $15.724\pm0.017$ & $1.061\pm0.029$ & $-0.320\pm0.023$ & 0 & $ -41\pm10$ \\
15:34:17.40 &  34:17:42.3 & $19.337\pm0.017$ & $0.342\pm0.038$ & $-0.366\pm0.025$ & 1 & $ -26\pm41$ \\
15:34:37.39 &  24:27:39.9 & $16.815\pm0.020$ & $0.672\pm0.024$ & $-0.325\pm0.025$ & 0 & $-185\pm10$ \\
15:34:59.75 &  43:33:26.8 & $16.116\pm0.027$ & $0.933\pm0.033$ & $-0.350\pm0.029$ & 0 & $-116\pm10$ \\
15:36:02.36 &  50:41:57.7 & $15.841\pm0.018$ & $1.092\pm0.027$ & $-0.286\pm0.023$ & 0 & $ -19\pm10$ \\
15:37:59.82 &  37:51:21.9 & $19.087\pm0.020$ & $0.984\pm0.048$ & $-0.287\pm0.028$ & 0 & $-148\pm11$ \\
15:38:15.58 &  40:06:36.6 & $15.772\pm0.014$ & $1.045\pm0.022$ & $-0.285\pm0.025$ & 0 & $-138\pm13$ \\
15:38:42.54 &  48:08:51.0 & $16.114\pm0.020$ & $0.831\pm0.031$ & $-0.305\pm0.025$ & 0 & $-243\pm12$ \\
15:39:35.26 &  18:04:14.4 & $15.844\pm0.015$ & $0.880\pm0.021$ & $-0.293\pm0.019$ & 0 & $-117\pm11$ \\
15:40:16.88 &  26:43:53.4 & $15.264\pm0.018$ & $0.900\pm0.023$ & $-0.302\pm0.022$ & 0 & $ -63\pm10$ \\
15:40:24.18 &  45:41:49.5 & $17.041\pm0.017$ & $0.567\pm0.026$ & $-0.356\pm0.028$ & 0 & $-163\pm14$ \\
15:40:26.51 &  23:43:34.7 & $16.461\pm0.013$ & $0.129\pm0.018$ & $-0.334\pm0.018$ & 1 & $  38\pm47$ \\
15:40:57.64 &  25:50:27.5 & $15.681\pm0.013$ & $0.515\pm0.027$ & $-0.312\pm0.018$ & 0 & $-124\pm11$ \\
15:41:17.05 &  38:24:16.1 & $15.206\pm0.020$ & $0.985\pm0.028$ & $-0.291\pm0.025$ & 0 & $ -11\pm11$ \\
15:46:35.54 &  23:32:47.8 & $17.023\pm0.012$ & $0.397\pm0.022$ & $-0.326\pm0.018$ & 0 & $-118\pm14$ \\
15:46:45.48 &  21:44:33.6 & $17.061\pm0.019$ & $1.004\pm0.025$ & $-0.289\pm0.025$ & 0 & $   5\pm12$ \\
15:47:07.47 &  30:07:31.0 & $19.436\pm0.020$ & $0.514\pm0.039$ & $-0.306\pm0.026$ & 1 & $ -52\pm44$ \\
15:47:12.42 &  54:39:54.9 & $16.459\pm0.017$ & $0.606\pm0.033$ & $-0.284\pm0.021$ & 0 & $-237\pm12$ \\
15:47:26.99 &  18:08:32.1 & $15.926\pm0.009$ & $0.957\pm0.016$ & $-0.298\pm0.013$ & 0 & $-160\pm10$ \\
15:47:51.54 &  18:40:18.7 & $15.600\pm0.014$ & $0.320\pm0.023$ & $-0.360\pm0.018$ & 0 & $-105\pm11$ \\
15:48:03.89 &  24:24:41.5 & $18.588\pm0.018$ & $0.594\pm0.035$ & $-0.342\pm0.023$ & 0 & $  80\pm11$ \\
15:48:15.98 &  45:22:06.6 & $16.355\pm0.034$ & $0.888\pm0.045$ & $-0.290\pm0.036$ & 0 & $-135\pm11$ \\
15:48:28.43 &  38:32:50.3 & $16.033\pm0.018$ & $0.440\pm0.025$ & $-0.335\pm0.023$ & 0 & $-147\pm11$ \\
15:49:10.59 &  25:32:50.2 & $15.508\pm0.023$ & $0.239\pm0.027$ & $-0.307\pm0.028$ & 1 & $  81\pm27$ \\
15:49:22.41 &  19:31:46.3 & $15.904\pm0.016$ & $0.878\pm0.029$ & $-0.310\pm0.023$ & 0 & $ -37\pm10$ \\
15:49:28.72 &  40:30:02.3 & $16.188\pm0.020$ & $0.941\pm0.026$ & $-0.289\pm0.027$ & 0 & $-175\pm10$ \\
15:49:29.89 &  19:30:09.7 & $17.097\pm0.017$ & $0.174\pm0.030$ & $-0.381\pm0.024$ & 0 & $-142\pm12$ \\
15:49:47.07 &  33:59:23.4 & $16.274\pm0.022$ & $0.894\pm0.028$ & $-0.297\pm0.025$ & 0 & $-231\pm10$ \\
15:49:55.87 &  17:56:00.8 & $15.893\pm0.015$ & $0.191\pm0.028$ & $-0.385\pm0.019$ & 1 & $ -31\pm32$ \\
15:51:05.43 &  53:26:11.1 & $17.013\pm0.015$ & $0.148\pm0.023$ & $-0.357\pm0.023$ & 1 & $ -50\pm32$ \\
15:53:15.53 &  19:30:17.1 & $17.116\pm0.014$ & $0.833\pm0.031$ & $-0.305\pm0.021$ & 0 & $-215\pm13$ \\
15:53:40.07 &  22:43:53.9 & $18.340\pm0.015$ & $0.788\pm0.033$ & $-0.278\pm0.021$ & 0 & $ -81\pm10$ \\
15:53:42.72 &  45:53:39.9 & $16.352\pm0.018$ & $0.263\pm0.027$ & $-0.389\pm0.024$ & 0 & $  10\pm11$ \\
15:54:05.20 &  44:00:54.5 & $16.473\pm0.045$ & $1.007\pm0.049$ & $-0.324\pm0.048$ & 0 & $-222\pm11$ \\
15:55:02.00 &  24:44:22.1 & $16.248\pm0.013$ & $0.204\pm0.020$ & $-0.329\pm0.017$ & 0 & $  13\pm13$ \\
15:55:38.71 &  21:54:29.4 & $17.423\pm0.013$ & $0.944\pm0.026$ & $-0.285\pm0.020$ & 0 & $-147\pm11$ \\
15:58:12.15 &  28:01:14.0 & $18.439\pm0.023$ & $0.501\pm0.034$ & $-0.356\pm0.030$ & 0 & $  79\pm10$ \\
15:59:26.18 &  22:43:36.5 & $17.923\pm0.018$ & $0.583\pm0.028$ & $-0.344\pm0.023$ & 0 & $ -82\pm10$ \\
16:00:11.35 &  23:05:39.1 & $15.608\pm0.016$ & $0.927\pm0.024$ & $-0.291\pm0.023$ & 0 & $-100\pm13$ \\
16:00:28.00 &  54:03:20.5 & $15.805\pm0.015$ & $1.099\pm0.042$ & $-0.311\pm0.027$ & 0 & $-225\pm11$ \\
16:00:28.48 &  16:52:11.8 & $17.250\pm0.017$ & $0.406\pm0.029$ & $-0.323\pm0.023$ & 0 & $ -31\pm10$ \\
16:02:00.59 &  28:56:17.6 & $16.819\pm0.020$ & $1.026\pm0.026$ & $-0.282\pm0.024$ & 0 & $-190\pm11$ \\
16:02:59.10 &  17:35:59.3 & $16.728\pm0.014$ & $0.839\pm0.021$ & $-0.285\pm0.018$ & 0 & $ -21\pm12$ \\
16:03:21.51 &  59:57:54.1 & $16.135\pm0.018$ & $0.375\pm0.021$ & $-0.400\pm0.022$ & 0 & $ -32\pm11$ \\
16:04:51.56 &  33:08:49.4 & $16.012\pm0.024$ & $0.645\pm0.030$ & $-0.297\pm0.029$ & 0 & $ -56\pm13$ \\
16:05:33.50 &  36:49:40.1 & $15.246\pm0.015$ & $0.263\pm0.022$ & $-0.349\pm0.022$ & 0 & $ -89\pm12$ \\
16:07:35.38 &  31:37:22.4 & $15.726\pm0.013$ & $0.412\pm0.020$ & $-0.326\pm0.021$ & 0 & $-109\pm13$ \\
16:10:04.88 &  41:50:19.7 & $16.691\pm0.022$ & $0.134\pm0.030$ & $-0.337\pm0.027$ & 1 & $  34\pm34$ \\
16:10:19.88 &  30:28:08.8 & $16.840\pm0.016$ & $0.174\pm0.022$ & $-0.347\pm0.020$ & 1 & $-126\pm48$ \\
16:10:54.72 &  31:22:18.7 & $15.349\pm0.022$ & $0.703\pm0.027$ & $-0.367\pm0.027$ & 0 & $-112\pm12$ \\
16:12:11.76 &  38:22:48.8 & $16.071\pm0.015$ & $0.878\pm0.023$ & $-0.293\pm0.023$ & 0 & $ -13\pm10$ \\
16:12:18.08 &  26:58:10.4 & $17.427\pm0.017$ & $0.344\pm0.023$ & $-0.370\pm0.021$ & 0 & $ -38\pm11$ \\
16:12:36.48 &  52:41:50.1 & $17.400\pm0.024$ & $0.448\pm0.033$ & $-0.313\pm0.029$ & 0 & $-269\pm10$ \\
16:12:43.78 &  35:57:00.2 & $15.460\pm0.012$ & $1.115\pm0.022$ & $-0.292\pm0.019$ & 0 & $ -30\pm11$ \\
16:13:39.76 &  37:28:09.7 & $17.833\pm0.020$ & $0.950\pm0.037$ & $-0.282\pm0.023$ & 0 & $-159\pm12$ \\
16:13:43.93 &  33:40:20.0 & $19.452\pm0.017$ & $0.593\pm0.050$ & $-0.281\pm0.028$ & 0 & $ -48\pm12$ \\
16:13:48.07 &  36:39:31.5 & $15.535\pm0.015$ & $0.319\pm0.021$ & $-0.337\pm0.019$ & 0 & $   1\pm11$ \\
16:13:51.60 &  31:56:14.3 & $16.490\pm0.013$ & $0.293\pm0.021$ & $-0.305\pm0.031$ & 1 & $ -22\pm66$ \\
16:14:34.02 &  32:10:58.2 & $17.264\pm0.016$ & $0.808\pm0.035$ & $-0.271\pm0.024$ & 0 & $  41\pm12$ \\
16:14:35.60 &  35:06:28.7 & $18.783\pm0.014$ & $0.582\pm0.030$ & $-0.283\pm0.020$ & 1 & $  -3\pm39$ \\
16:14:49.26 &  30:13:23.6 & $18.434\pm0.016$ & $0.472\pm0.027$ & $-0.346\pm0.021$ & 0 & $  58\pm11$ \\
16:15:10.60 &  31:26:45.9 & $18.612\pm0.020$ & $0.493\pm0.035$ & $-0.298\pm0.030$ & 0 & $ -74\pm10$ \\
16:15:31.72 &  25:18:25.2 & $17.497\pm0.014$ & $0.864\pm0.024$ & $-0.286\pm0.019$ & 0 & $ -28\pm10$ \\
16:15:34.06 &  23:04:33.6 & $17.750\pm0.016$ & $0.398\pm0.023$ & $-0.352\pm0.023$ & 0 & $  -7\pm11$ \\
16:22:11.29 &  43:30:04.4 & $15.229\pm0.021$ & $0.512\pm0.024$ & $-0.364\pm0.025$ & 0 & $ -93\pm10$ \\
16:24:20.06 &  36:21:58.2 & $17.517\pm0.016$ & $1.077\pm0.032$ & $-0.286\pm0.022$ & 0 & $-106\pm10$ \\
16:25:12.34 &  29:49:13.4 & $19.515\pm0.028$ & $1.038\pm0.079$ & $-0.282\pm0.038$ & 0 & $-146\pm11$ \\
16:25:56.89 &  23:51:10.2 & $18.075\pm0.018$ & $0.576\pm0.035$ & $-0.316\pm0.025$ & 1 & $  10\pm34$ \\
16:26:07.50 &  30:57:10.9 & $16.000\pm0.020$ & $1.005\pm0.030$ & $-0.287\pm0.026$ & 0 & $-257\pm10$ \\
16:26:28.92 &  37:04:48.6 & $16.075\pm0.015$ & $0.533\pm0.021$ & $-0.310\pm0.019$ & 0 & $ -15\pm11$ \\
16:26:57.52 &  34:44:12.8 & $16.978\pm0.019$ & $0.763\pm0.025$ & $-0.296\pm0.024$ & 0 & $ -20\pm11$ \\
16:28:11.13 &  30:13:52.1 & $18.471\pm0.020$ & $1.137\pm0.041$ & $-0.287\pm0.029$ & 0 & $ -12\pm11$ \\
16:28:53.53 &  36:46:09.7 & $15.664\pm0.017$ & $0.806\pm0.021$ & $-0.299\pm0.020$ & 0 & $-222\pm10$ \\
16:29:28.34 &  27:59:12.0 & $15.798\pm0.029$ & $0.232\pm0.042$ & $-0.385\pm0.032$ & 0 & $-189\pm13$ \\
16:30:04.92 &  36:09:59.7 & $16.046\pm0.014$ & $0.395\pm0.018$ & $-0.354\pm0.018$ & 0 & $ -85\pm12$ \\
16:30:16.45 &  29:00:05.7 & $15.372\pm0.018$ & $0.980\pm0.023$ & $-0.363\pm0.025$ & 0 & $ -76\pm10$ \\
16:31:48.85 &  37:26:17.2 & $16.722\pm0.017$ & $0.278\pm0.022$ & $-0.394\pm0.021$ & 0 & $ -76\pm11$ \\
16:33:44.73 &  41:47:45.4 & $18.899\pm0.017$ & $0.606\pm0.034$ & $-0.286\pm0.024$ & 1 & $ -17\pm30$ \\
16:34:04.71 &  32:44:38.6 & $19.351\pm0.020$ & $0.976\pm0.078$ & $-0.341\pm0.031$ & 0 & $ -81\pm11$ \\
16:39:55.14 &  32:48:13.0 & $16.689\pm0.013$ & $0.995\pm0.021$ & $-0.293\pm0.017$ & 0 & $-300\pm14$ \\
16:40:20.58 &  33:20:04.0 & $19.118\pm0.017$ & $0.377\pm0.032$ & $-0.340\pm0.025$ & 1 & $   6\pm42$ \\
16:40:30.15 &  43:45:13.6 & $17.180\pm0.024$ & $0.368\pm0.028$ & $-0.348\pm0.029$ & 0 & $-151\pm10$ \\
16:40:49.35 &  39:46:03.3 & $19.120\pm0.017$ & $0.413\pm0.034$ & $-0.349\pm0.026$ & 0 & $-127\pm11$ \\
16:42:07.31 &  36:18:11.1 & $15.794\pm0.009$ & $0.618\pm0.029$ & $-0.342\pm0.017$ & 0 & $-227\pm11$ \\
16:42:09.77 &  46:25:05.0 & $18.547\pm0.016$ & $0.808\pm0.031$ & $-0.348\pm0.021$ & 0 & $-146\pm10$ \\
16:42:26.38 &  36:29:51.1 & $16.384\pm0.019$ & $0.204\pm0.024$ & $-0.420\pm0.027$ & 0 & $-243\pm12$ \\
16:42:42.86 &  43:28:55.1 & $18.398\pm0.017$ & $1.059\pm0.034$ & $-0.283\pm0.021$ & 0 & $-184\pm11$ \\
16:43:08.39 &  45:55:29.9 & $15.495\pm0.018$ & $0.579\pm0.023$ & $-0.347\pm0.021$ & 0 & $  11\pm11$ \\
16:43:17.34 &  36:23:46.2 & $15.862\pm0.020$ & $0.564\pm0.029$ & $-0.320\pm0.028$ & 0 & $-224\pm10$ \\
16:45:15.11 &  43:00:19.9 & $15.831\pm0.016$ & $0.760\pm0.019$ & $-0.330\pm0.019$ & 0 & $ -95\pm10$ \\
16:47:21.83 &  33:11:56.0 & $18.680\pm0.016$ & $0.461\pm0.041$ & $-0.366\pm0.023$ & 0 & $ -84\pm11$ \\
16:48:34.33 &  33:03:58.2 & $15.660\pm0.015$ & $0.830\pm0.022$ & $-0.320\pm0.021$ & 0 & $ -63\pm12$ \\
16:49:00.13 &  41:27:52.4 & $17.746\pm0.015$ & $0.647\pm0.026$ & $-0.342\pm0.018$ & 0 & $ -74\pm11$ \\
16:49:14.37 &  36:35:15.2 & $16.365\pm0.011$ & $0.287\pm0.017$ & $-0.340\pm0.016$ & 0 & $-180\pm19$ \\
16:49:19.69 &  42:53:16.6 & $17.272\pm0.016$ & $0.724\pm0.022$ & $-0.325\pm0.020$ & 0 & $-329\pm10$ \\
16:49:36.15 &  43:17:25.7 & $19.127\pm0.018$ & $0.988\pm0.048$ & $-0.310\pm0.025$ & 0 & $-109\pm12$ \\
16:51:28.83 &  63:34:38.2 & $18.209\pm0.016$ & $0.360\pm0.029$ & $-0.334\pm0.022$ & 1 & $  -5\pm53$ \\
16:51:58.94 &  34:59:32.3 & $15.940\pm0.016$ & $0.874\pm0.024$ & $-0.320\pm0.020$ & 0 & $-103\pm10$ \\
16:52:30.84 &  41:58:28.2 & $16.015\pm0.011$ & $0.673\pm0.019$ & $-0.332\pm0.015$ & 0 & $-125\pm11$ \\
16:52:54.75 &  47:54:53.1 & $16.805\pm0.012$ & $0.103\pm0.024$ & $-0.368\pm0.018$ & 1 & $  -8\pm34$ \\
16:53:17.73 &  40:17:46.7 & $18.202\pm0.014$ & $1.041\pm0.032$ & $-0.288\pm0.018$ & 0 & $-219\pm10$ \\
16:54:29.06 &  63:39:21.2 & $15.518\pm0.010$ & $0.351\pm0.025$ & $-0.377\pm0.016$ & 1 & $  47\pm34$ \\
16:55:19.48 &  38:31:36.8 & $15.289\pm0.013$ & $0.956\pm0.025$ & $-0.286\pm0.018$ & 0 & $-189\pm10$ \\
16:58:24.67 &  41:28:55.9 & $16.847\pm0.019$ & $0.891\pm0.024$ & $-0.313\pm0.022$ & 0 & $-240\pm10$ \\
17:02:08.68 &  61:58:16.4 & $15.875\pm0.026$ & $0.342\pm0.033$ & $-0.383\pm0.032$ & 0 & $ -43\pm11$ \\
17:03:27.61 &  63:11:23.5 & $16.328\pm0.022$ & $0.116\pm0.027$ & $-0.361\pm0.034$ & 1 & $  66\pm38$ \\
17:13:10.63 &  57:50:04.8 & $16.390\pm0.015$ & $0.177\pm0.027$ & $-0.394\pm0.023$ & 0 & $ -50\pm11$ \\
17:14:06.55 &  62:38:47.2 & $15.745\pm0.025$ & $0.213\pm0.028$ & $-0.315\pm0.048$ & 1 & $  56\pm26$ \\
17:14:34.57 &  64:22:51.0 & $16.198\pm0.013$ & $0.961\pm0.021$ & $-0.281\pm0.018$ & 0 & $  16\pm12$ \\
17:18:13.86 &  59:53:55.0 & $15.953\pm0.025$ & $0.577\pm0.036$ & $-0.313\pm0.029$ & 0 & $ -68\pm11$ \\
17:19:47.87 &  59:16:04.4 & $16.647\pm0.016$ & $0.302\pm0.027$ & $-0.394\pm0.029$ & 0 & $ 177\pm12$ \\
17:22:26.55 &  59:41:55.9 & $16.982\pm0.015$ & $0.985\pm0.042$ & $-0.292\pm0.020$ & 0 & $-476\pm12$ \\
21:47:56.27 &  -7:51:21.9 & $19.526\pm0.021$ & $0.500\pm0.053$ & $-0.314\pm0.030$ & 1 & $-148\pm88$ \\
21:53:38.29 &  -0:26:59.6 & $15.938\pm0.018$ & $0.538\pm0.025$ & $-0.313\pm0.025$ & 0 & $-194\pm11$ \\
21:54:58.74 &   1:08:15.6 & $15.678\pm0.021$ & $0.848\pm0.027$ & $-0.283\pm0.025$ & 0 & $-141\pm13$ \\
21:55:35.61 &  -7:28:30.2 & $15.174\pm0.012$ & $0.887\pm0.021$ & $-0.301\pm0.016$ & 0 & $-115\pm11$ \\
21:59:21.35 &  -8:51:58.6 & $17.733\pm0.018$ & $1.159\pm0.036$ & $-0.311\pm0.031$ & 0 & $  -8\pm15$ \\
22:03:39.87 &  -8:14:35.1 & $17.223\pm0.033$ & $0.703\pm0.043$ & $-0.346\pm0.038$ & 0 & $ -52\pm10$ \\
22:08:35.77 &  -8:52:03.1 & $15.894\pm0.015$ & $0.997\pm0.019$ & $-0.286\pm0.021$ & 0 & $ -83\pm11$ \\
22:10:15.78 &   0:11:53.9 & $16.283\pm0.018$ & $0.294\pm0.027$ & $-0.347\pm0.022$ & 0 & $-220\pm14$ \\
22:11:16.28 &  -9:24:33.3 & $15.178\pm0.028$ & $0.988\pm0.034$ & $-0.288\pm0.032$ & 0 & $ -53\pm18$ \\
22:20:15.92 &  12:55:21.3 & $16.827\pm0.012$ & $0.189\pm0.018$ & $-0.351\pm0.017$ & 0 & $ -29\pm12$ \\
22:22:35.61 &  14:00:19.5 & $17.407\pm0.014$ & $0.487\pm0.028$ & $-0.327\pm0.020$ & 0 & $-148\pm11$ \\
22:22:36.31 &  -8:28:08.0 & $16.423\pm0.021$ & $0.209\pm0.026$ & $-0.319\pm0.033$ & 1 & $   0\pm48$ \\
22:23:32.54 &   1:00:13.4 & $17.057\pm0.026$ & $0.279\pm0.030$ & $-0.332\pm0.031$ & 1 & $ -13\pm28$ \\
22:23:34.32 &  -0:38:53.4 & $16.916\pm0.021$ & $0.335\pm0.025$ & $-0.330\pm0.024$ & 0 & $-184\pm11$ \\
22:26:30.57 &  -8:19:20.3 & $15.316\pm0.024$ & $0.846\pm0.029$ & $-0.289\pm0.030$ & 0 & $-137\pm12$ \\
22:27:13.00 &  -9:30:00.7 & $16.205\pm0.015$ & $0.263\pm0.045$ & $-0.335\pm0.023$ & 1 & $  89\pm48$ \\
22:28:50.09 &  -9:29:30.2 & $19.379\pm0.021$ & $0.452\pm0.055$ & $-0.309\pm0.035$ & 1 & $ -65\pm46$ \\
22:29:33.96 &  -9:50:42.0 & $17.143\pm0.019$ & $0.420\pm0.025$ & $-0.332\pm0.027$ & 0 & $-114\pm12$ \\
22:30:17.35 &  -0:45:34.5 & $17.743\pm0.021$ & $0.379\pm0.029$ & $-0.331\pm0.025$ & 0 & $-139\pm11$ \\
22:30:28.67 &  -0:07:31.5 & $16.330\pm0.017$ & $0.160\pm0.023$ & $-0.357\pm0.021$ & 0 & $-281\pm12$ \\
22:45:16.53 &  -0:07:20.7 & $15.653\pm0.015$ & $0.684\pm0.023$ & $-0.310\pm0.021$ & 0 & $-190\pm12$ \\
22:46:24.78 &   0:50:41.0 & $18.662\pm0.017$ & $0.442\pm0.036$ & $-0.317\pm0.024$ & 0 & $ -85\pm15$ \\
22:52:37.53 &   1:12:02.1 & $17.172\pm0.013$ & $0.227\pm0.027$ & $-0.307\pm0.017$ & 1 & $   5\pm68$ \\
23:04:07.53 &  -8:56:27.3 & $16.143\pm0.023$ & $0.459\pm0.026$ & $-0.311\pm0.027$ & 0 & $-242\pm13$ \\
23:07:40.47 &  13:08:22.0 & $18.162\pm0.020$ & $0.785\pm0.031$ & $-0.282\pm0.024$ & 0 & $  24\pm11$ \\
23:09:51.79 &  -9:26:01.7 & $19.002\pm0.021$ & $0.341\pm0.041$ & $-0.374\pm0.028$ & 1 & $ -16\pm34$ \\
23:14:51.47 &  -8:45:36.6 & $16.523\pm0.017$ & $1.009\pm0.050$ & $-0.283\pm0.026$ & 0 & $-219\pm23$ \\
23:19:37.82 &   0:28:31.7 & $16.636\pm0.024$ & $0.350\pm0.039$ & $-0.298\pm0.027$ & 1 & $   2\pm36$ \\
23:36:47.02 &  -0:51:14.7 & $18.291\pm0.051$ & $0.508\pm0.060$ & $-0.280\pm0.053$ & 1 & $  66\pm55$ \\
23:44:21.80 & -10:11:42.7 & $15.532\pm0.019$ & $0.574\pm0.072$ & $-0.325\pm0.023$ & 0 & $ -56\pm14$ \\

